The VOLNA code for the numerical modelling of tsunami waves: generation, propagation and inundation

A novel tool for tsunami wave modelling is presented. This tool has the potential of being used for operational purposes: indeed, the numerical code \VOLNA is able to handle the complete life-cycle of a tsunami (generation, propagation and run-up along the coast). The algorithm works on unstructured triangular meshes and thus can be run in arbitrary complex domains. This paper contains the detailed description of the finite volume scheme implemented in the code. The numerical treatment of the wet/dry transition is explained. This point is crucial for accurate run-up/run-down computations. Most existing tsunami codes use semi-empirical techniques at this stage, which are not always sufficient for tsunami hazard mitigation. Indeed the decision to evacuate inhabitants is based on inundation maps which are produced with this type of numerical tools. We present several realistic test cases that partially validate our algorithm. Comparisons with analytical solutions and experimental data are performed. Finally the main conclusions are outlined and the perspectives for future research presented.

==> figs/cata1/numerics/t160.txt <==
-1000.000 99.380
-992.170 99.002
-987.275 98.732
-974.970 97.548
-967.895 96.824
-956.891 95.712
-953.192 95.338
-943.795 94.396
-934.148 93.420
-923.698 92.356
-915.044 91.490
-903.606 90.301
-900.147 89.946
-896.850 89.632
-887.089 88.721
-877.181 87.771
-873.453 87.399
-864.779 86.510
-856.408 85.650
-851.704 85.175
-840.054 84.008
-825.580 82.557
-824.082 82.404
-822.006 82.193
-808.700 80.844
-798.784 79.867
-792.599 79.260
-783.818 78.369
-777.444 77.724
-772.388 77.228
-763.139 76.321
-756.138 75.643
-747.705 74.793
-737.782 73.791
-729.100 72.893
-723.081 72.269
-710.470 71.028
-707.785 70.761
-696.757 69.653
-691.305 69.107
-690.145 68.989
-680.257 68.028
-675.750 67.589
-674.632 67.478
-663.445 66.363
-655.792 65.583
-645.946 64.569
-635.753 63.543
-629.476 62.935
-620.969 62.087
-610.796 61.049
-605.063 60.474
-598.442 59.849
-592.015 59.220
-583.930 58.419
-578.728 57.908
-569.841 56.999
-564.687 56.466
-560.928 56.094
-550.391 55.053
-535.076 53.502
-534.212 53.416
-533.167 53.311
-518.700 51.841
-510.785 51.050
-504.569 50.416
-495.330 49.524
-482.595 48.253
-481.833 48.177
-465.622 46.594
-464.122 46.439
-450.613 45.042
-450.247 45.006
-437.840 43.801
-428.825 42.894
-422.830 42.296
-409.694 40.991
-408.290 40.850
-407.599 40.784
-394.660 39.490
-387.660 38.763
-379.665 37.933
-369.126 36.905
-367.908 36.787
-366.124 36.615
-355.208 35.544
-349.247 34.985
-340.002 34.038
-336.420 33.676
-323.479 32.370
-321.630 32.174
-311.514 31.134
-300.761 30.068
-299.599 29.950
-298.430 29.835
-286.625 28.663
-271.723 27.116
-271.644 27.108
-271.611 27.105
-271.529 27.096
-255.956 25.561
-242.427 24.284
-240.421 24.091
-238.484 23.895
-225.543 22.573
-217.453 21.761
-207.903 20.762
-192.070 19.157
-191.932 19.144
-191.703 19.122
-175.497 17.568
-161.252 16.187
-160.339 16.095
-158.647 15.924
-146.004 14.629
-142.132 14.232
-125.121 12.476
-123.812 12.348
-114.359 11.406
-107.809 10.760
-106.546 10.629
-93.210 9.291
-82.307 8.256
-77.659 7.811
-71.455 7.178
-61.410 6.148
-57.446 5.734
-45.313 4.468
-42.500 4.179
-41.118 4.042
-27.926 2.806
-20.455 2.105
-13.224 1.347
-2.861 0.259
0.801 -0.103
14.429 -1.448
18.460 -1.827
22.898 -2.282
33.267 -3.328
40.504 -4.020
48.462 -4.836
59.115 -5.911
63.536 -6.325
67.853 -6.738
77.950 -7.741
84.690 -8.420
93.970 -9.360
99.680 -9.946
108.030 -10.782
111.591 -11.117
122.734 -12.129
130.063 -12.816
139.482 -13.712
147.107 -14.438
153.787 -15.026
161.376 -15.581
169.510 -15.989
175.487 -16.182
184.582 -16.116
187.285 -16.062
190.778 -15.969
200.082 -15.718
208.478 -15.467
213.782 -15.311
218.819 -15.158
228.113 -14.875
239.644 -14.508
243.763 -14.376
247.579 -14.237
259.996 -13.794
267.756 -13.496
271.904 -13.343
280.949 -13.016
292.452 -12.585
293.959 -12.526
295.798 -12.463
307.167 -12.066
313.219 -11.852
324.968 -11.443
330.745 -11.245
345.271 -10.734
348.515 -10.620
365.007 -10.081
366.436 -10.036
382.863 -9.509
386.133 -9.410
400.186 -8.993
400.327 -8.989
400.369 -8.987
412.046 -8.652
421.744 -8.378
429.498 -8.170
438.409 -7.944
446.514 -7.744
451.515 -7.621
465.218 -7.286
465.346 -7.283
465.369 -7.283
465.427 -7.281
479.172 -6.959
488.948 -6.736
495.290 -6.597
506.042 -6.378
508.760 -6.323
513.011 -6.242
523.230 -6.047
526.713 -5.978
539.296 -5.729
544.020 -5.645
553.387 -5.466
557.098 -5.397
559.112 -5.365
571.736 -5.157
574.026 -5.120
583.800 -4.965
593.456 -4.821
599.983 -4.719
611.174 -4.543
617.451 -4.450
630.123 -4.270
632.071 -4.242
633.135 -4.228
645.533 -4.060
652.799 -3.968
661.888 -3.850
673.690 -3.706
678.854 -3.646
694.724 -3.457
695.854 -3.444
696.101 -3.441
696.893 -3.432
710.858 -3.278
715.976 -3.226
727.625 -3.103
733.324 -3.044
742.628 -2.951
746.576 -2.912
758.144 -2.798
760.844 -2.771
769.458 -2.687
772.447 -2.659
773.271 -2.652
783.190 -2.572
786.362 -2.546
793.838 -2.486
801.857 -2.418
809.761 -2.351
822.394 -2.247
825.225 -2.223
826.692 -2.212
831.734 -2.175
842.319 -2.095
847.349 -2.057
856.857 -1.987
868.149 -1.907
870.827 -1.888
880.251 -1.826
889.109 -1.772
895.878 -1.727
907.787 -1.648
911.936 -1.620
918.952 -1.578
928.132 -1.522
944.006 -1.430
945.729 -1.420
946.576 -1.415
949.130 -1.401
962.851 -1.325
968.836 -1.293
975.003 -1.259
987.798 -1.194
989.779 -1.184
990.422 -1.181
997.297 -1.148
1006.902 -1.101
1008.030 -1.095
1025.158 -1.014
1027.755 -1.002
1030.984 -0.987
1044.114 -0.927
1051.429 -0.895
1060.627 -0.854
1069.160 -0.818
1077.585 -0.783
1082.599 -0.764
1091.338 -0.730
1097.617 -0.706
1113.332 -0.645
1115.183 -0.638
1131.326 -0.579
1132.183 -0.575
1148.460 -0.518
1149.214 -0.515
1158.213 -0.484
1162.869 -0.468
1163.190 -0.467
1175.107 -0.427
1183.549 -0.399
1189.172 -0.381
1194.800 -0.364
1203.251 -0.338
1216.494 -0.298
1217.295 -0.296
1217.748 -0.294
1229.811 -0.257
1245.821 -0.211
1246.456 -0.210
1246.670 -0.209
1247.516 -0.207
1262.507 -0.166
1270.074 -0.145
1277.688 -0.124
1281.408 -0.115
1288.959 -0.095
1293.253 -0.084
1301.390 -0.065
1307.497 -0.050
1309.000 -0.046
1325.595 -0.005
1325.730 -0.005
1325.871 -0.005
1342.760 0.036
1345.405 0.042
1364.856 0.087
1365.162 0.087
1383.994 0.130
1384.443 0.131
1388.264 0.140
1401.250 0.167
1403.341 0.171
1415.252 0.196
1423.302 0.213
1429.234 0.225
1438.230 0.242
1441.899 0.249
1456.439 0.276
1456.507 0.277
1456.595 0.277
1471.469 0.306
1482.614 0.327
1482.996 0.327
1493.533 0.346
1499.972 0.357
1500.126 0.358
1500.282 0.358
1520.810 0.395
1521.584 0.397
1537.142 0.423
1542.808 0.433
1556.735 0.455
1559.992 0.460
1562.856 0.465
1576.695 0.488
1592.162 0.513
1594.446 0.517
1595.703 0.519
1612.001 0.543
1613.429 0.546
1625.745 0.563
1635.006 0.578
1643.771 0.590
1654.701 0.606
1660.150 0.614
1666.785 0.624
1672.373 0.631
1679.812 0.642
1684.402 0.648
1686.314 0.650
1697.832 0.667
1703.953 0.675
1709.835 0.683
1721.055 0.697
1724.150 0.701
1729.326 0.708
1735.856 0.717
1747.563 0.732
1750.301 0.736
1758.330 0.745
1765.315 0.754
1772.567 0.763
1779.340 0.772
1781.280 0.774
1792.106 0.788
1801.831 0.800
1803.931 0.802
1808.115 0.807
1819.516 0.821
1831.410 0.834
1834.159 0.837
1844.271 0.849
1848.185 0.854
1849.316 0.855
1862.583 0.870
1877.650 0.886
1879.426 0.888
1880.054 0.889
1881.646 0.891
1897.252 0.909
1907.879 0.920
1913.930 0.927
1919.953 0.933
1928.417 0.941
1938.376 0.951
1958.922 0.972
1962.243 0.976
1963.869 0.978
2004.197 1.023
2013.391 1.033
2081.776 1.105
2109.982 1.134
2136.976 1.161
2238.268 1.259
2276.234 1.292
2374.930 1.369
2384.830 1.376
2435.165 1.414
2498.053 1.460
2504.777 1.464
2609.712 1.529
2643.831 1.548
2710.061 1.585
2743.673 1.603
2841.980 1.653
2861.221 1.662
2920.759 1.689
2982.199 1.718
3000.913 1.726
3128.735 1.773
3147.448 1.780
3172.075 1.787
3286.280 1.824
3421.073 1.858
3424.748 1.859
3427.065 1.859
3579.591 1.889
3580.023 1.889
3587.437 1.890
3720.725 1.906
3727.960 1.906
3853.551 1.916
3868.984 1.916
3938.138 1.918
3981.187 1.918
3994.905 1.918
4080.315 1.913
4200.058 1.902
4211.218 1.901
4217.275 1.901
4320.611 1.890
4337.531 1.888
4338.586 1.888
4467.754 1.871
4469.489 1.871
4599.257 1.846
4608.880 1.844
4646.863 1.834
4751.005 1.808
4774.784 1.802
4840.509 1.783
4880.506 1.772
4930.268 1.759
5006.527 1.738
5029.497 1.730
5157.081 1.690
5166.695 1.687
5168.760 1.686
5305.253 1.639
5342.348 1.625
5438.023 1.589
5492.013 1.568
5565.192 1.538
5692.943 1.485
5695.590 1.484
5703.493 1.480
5801.729 1.438
5833.238 1.425
5925.924 1.386
5994.772 1.355
6039.983 1.335
6135.412 1.293
6138.659 1.292
6145.781 1.289
6249.354 1.246
6336.377 1.208
6361.929 1.197
6373.883 1.191
6415.334 1.173
6497.037 1.136
6524.114 1.123
6581.552 1.097
6649.661 1.069
6680.972 1.056
6739.148 1.031
6784.308 1.012
6801.994 1.004
6896.797 0.961
6903.142 0.959
6952.524 0.939
7030.970 0.908
7042.403 0.904
7185.794 0.846
7189.887 0.844
7222.116 0.830
7300.891 0.797
7309.286 0.794
7389.341 0.763
7414.813 0.754
7507.978 0.718
7559.120 0.699
7580.548 0.691
7737.462 0.638
7741.230 0.637
7841.495 0.603
7901.649 0.582
7903.890 0.582
7978.031 0.557
8055.227 0.530
8057.377 0.530
8078.363 0.523
8178.758 0.490
8189.656 0.487
8311.751 0.449
8323.398 0.445
8324.299 0.445
8326.310 0.444
8431.385 0.416
8511.885 0.396
8539.840 0.389
8553.397 0.385
8592.615 0.375
8677.569 0.353
8737.860 0.337
8765.949 0.329
8784.678 0.324
8858.169 0.307
8914.242 0.296
8965.748 0.285
9012.179 0.275
9088.877 0.260
9145.461 0.248
9241.218 0.228
9259.078 0.224
9366.680 0.205
9371.491 0.205
9510.099 0.182
9532.411 0.178
9644.425 0.160
9681.077 0.154
9686.375 0.153
9802.270 0.135
9817.249 0.133
9912.901 0.119
9917.367 0.118
10033.497 0.105
10033.680 0.105
10035.557 0.104
10171.927 0.089
10190.124 0.087
10304.980 0.074
10352.880 0.069
10431.237 0.061
10451.468 0.060
10538.821 0.052
10615.608 0.045
10674.769 0.040
10714.995 0.037
10793.404 0.031
10837.066 0.028
10902.565 0.023
10931.196 0.021
10968.111 0.019
11030.906 0.015
11066.360 0.013
11136.038 0.008
11212.200 0.004
11251.134 0.002
11288.721 -0.000
11376.604 -0.005
11394.827 -0.005
11493.312 -0.010
11544.348 -0.012
11603.777 -0.014
11658.037 -0.016
11769.293 -0.020
11778.401 -0.021
11793.809 -0.021
11878.125 -0.024
11976.375 -0.027
11984.052 -0.027
12103.023 -0.031
12124.672 -0.031
12126.295 -0.031
12250.113 -0.034
12291.227 -0.035
12368.774 -0.037
12478.649 -0.039
12485.757 -0.039
12492.525 -0.039
12593.410 -0.041
12696.709 -0.043
12699.542 -0.043
12701.774 -0.043
12839.902 -0.044
12879.274 -0.045
12983.436 -0.046
13032.545 -0.047
13114.478 -0.048
13168.086 -0.048
13219.049 -0.049
13308.397 -0.049
13336.293 -0.050
13351.498 -0.050
13452.488 -0.050
13489.543 -0.051
13574.238 -0.051
13603.987 -0.051
13715.081 -0.052
13727.602 -0.052
13730.116 -0.052
13736.407 -0.052
13859.520 -0.053
13919.518 -0.053
13956.014 -0.053
14055.104 -0.053
14077.792 -0.053
14093.039 -0.053
14192.361 -0.054
14235.251 -0.054
14288.878 -0.054
14386.249 -0.054
14392.646 -0.054
14396.462 -0.054
14523.642 -0.055
14564.310 -0.055
14695.516 -0.055
14708.989 -0.055
14765.646 -0.055
14842.897 -0.056
14861.236 -0.056
14952.558 -0.056
14979.901 -0.056
15069.970 -0.056
15087.362 -0.057
15209.700 -0.057
15211.762 -0.057
15212.040 -0.057
15369.713 -0.058
15378.470 -0.058
15391.107 -0.058
15540.535 -0.058
15545.445 -0.058
15563.520 -0.058
15669.437 -0.059
15696.291 -0.059
15822.282 -0.060
15836.379 -0.060
15839.462 -0.060
15880.182 -0.060
15994.045 -0.061
16002.718 -0.061
16018.005 -0.061
16146.452 -0.062
16236.065 -0.063
16247.591 -0.063
16358.532 -0.064
16367.145 -0.064
16367.818 -0.064
16500.854 -0.065
16507.211 -0.065
16618.314 -0.067
16635.094 -0.067
16696.666 -0.068
16736.875 -0.068
16751.518 -0.069
16828.047 -0.070
16887.771 -0.071
16929.656 -0.071
17024.037 -0.073
17046.051 -0.073
17151.020 -0.075
17161.941 -0.076
17205.637 -0.076
17280.201 -0.078
17295.633 -0.078
17376.955 -0.081
17427.977 -0.082
17437.475 -0.082
17460.547 -0.083
17556.799 -0.085
17649.018 -0.088
17680.250 -0.089
17726.846 -0.091
17800.420 -0.094
17867.588 -0.097
17914.926 -0.099
17976.426 -0.102
18050.424 -0.105
18055.812 -0.106
18084.324 -0.107
18165.836 -0.111
18178.441 -0.112
18269.945 -0.118
18352.494 -0.123
18355.580 -0.123
18459.387 -0.131
18463.680 -0.131
18570.752 -0.140
18593.936 -0.142
18594.697 -0.142
18713.439 -0.153
18720.646 -0.153
18736.529 -0.155
18819.020 -0.164
18946.520 -0.179
18949.295 -0.179
18952.180 -0.180
19088.633 -0.197
19127.186 -0.203
19187.785 -0.211
19255.576 -0.221
19331.227 -0.233
19344.484 -0.235
19413.094 -0.247
19455.812 -0.254
19462.686 -0.255
19473.104 -0.257
19571.645 -0.274
19680.096 -0.294
19685.312 -0.295
19688.707 -0.296
19809.387 -0.321
19815.980 -0.323
19956.709 -0.351
19981.459 -0.356
20079.613 -0.376
20096.010 -0.380
20176.732 -0.397
20189.080 -0.400
20229.898 -0.408
20286.596 -0.421
20290.107 -0.421
20422.963 -0.450
20432.693 -0.452
20459.064 -0.458
20554.578 -0.478
20640.316 -0.496
20657.137 -0.499
20747.051 -0.517
20873.262 -0.542
20890.486 -0.546
20920.955 -0.551
21017.336 -0.569
21116.570 -0.586
21140.273 -0.590
21155.010 -0.592
21259.041 -0.608
21307.496 -0.616
21384.848 -0.629
21464.139 -0.641
21505.688 -0.647
21587.396 -0.658
21668.859 -0.669
21689.695 -0.672
21782.137 -0.685
21809.100 -0.688
21904.740 -0.701
21941.240 -0.706
22015.600 -0.715
22117.002 -0.727
22138.834 -0.730
22149.412 -0.731
22212.299 -0.740
22269.170 -0.747
22367.621 -0.760
22368.279 -0.760
22488.094 -0.782
22488.963 -0.782
22491.166 -0.782
22613.762 -0.802
22720.375 -0.820
22723.986 -0.820
22725.693 -0.821
22869.076 -0.849
22870.977 -0.850
22874.443 -0.851
22995.730 -0.879
23087.068 -0.901
23131.000 -0.911
23186.773 -0.924
23255.941 -0.941
23324.965 -0.959
23369.289 -0.971
23394.396 -0.979
23476.967 -1.002
23555.666 -1.025
23573.906 -1.030
23672.580 -1.062
23686.908 -1.066
23803.783 -1.102
23808.361 -1.103
23831.012 -1.111
23908.980 -1.139
23926.463 -1.145
24016.730 -1.178
24053.602 -1.192
24177.650 -1.240
24190.781 -1.245
24212.455 -1.253
24322.768 -1.294
24384.812 -1.319
24441.312 -1.341
24530.947 -1.376
24564.385 -1.390
24665.355 -1.431
24688.723 -1.441
24748.273 -1.466
24775.965 -1.477
24800.002 -1.487
24866.088 -1.515
24966.873 -1.560
24972.984 -1.562
24976.162 -1.564
25085.295 -1.613
25205.734 -1.664
25217.992 -1.669
25266.812 -1.689
25361.928 -1.729
25376.559 -1.735
25484.479 -1.784
25490.879 -1.787
25492.268 -1.787
25589.545 -1.830
25695.311 -1.877
25717.781 -1.887
25764.713 -1.908
25850.977 -1.946
25890.186 -1.963
25969.885 -1.996
26058.088 -2.033
26103.316 -2.051
26244.145 -2.112
26245.141 -2.113
26246.055 -2.113
26371.160 -2.165
26419.645 -2.186
26466.893 -2.207
26513.777 -2.225
26594.598 -2.257
26715.439 -2.305
26720.979 -2.307
26723.307 -2.308
26865.570 -2.364
26870.248 -2.365
26995.494 -2.411
26997.867 -2.412
26997.949 -2.412
27018.629 -2.419
27133.541 -2.459
27133.994 -2.460
27136.236 -2.460
27261.961 -2.503
27282.059 -2.510
27351.818 -2.532
27378.549 -2.540
27476.023 -2.569
27478.338 -2.570
27618.770 -2.613
27627.936 -2.616
27638.600 -2.618
27756.809 -2.649
27772.797 -2.652
27846.625 -2.671
27998.807 -2.708
28001.766 -2.709
28003.463 -2.709
28148.312 -2.738
28162.381 -2.741
28260.023 -2.758
28375.512 -2.776
28393.402 -2.779
28450.637 -2.787
28538.840 -2.799
28558.225 -2.801
28688.451 -2.815
28690.525 -2.815
28802.994 -2.823
28857.787 -2.826
28905.680 -2.829
28992.004 -2.832
29022.268 -2.833
29047.572 -2.833
29150.021 -2.834
29234.807 -2.832
29274.020 -2.831
29379.982 -2.826
29418.223 -2.824
29518.320 -2.817
29538.900 -2.816
29553.953 -2.814
29646.854 -2.805
29690.465 -2.800
29786.344 -2.788
29819.057 -2.784
29937.852 -2.765
29943.867 -2.764
29979.684 -2.758
30053.744 -2.746
30065.436 -2.744
30135.189 -2.730
30229.889 -2.708
30261.404 -2.701
30308.514 -2.689
30366.545 -2.675
30473.705 -2.647
30479.898 -2.645
30607.270 -2.611
30607.703 -2.611
30609.021 -2.610
30703.799 -2.580
30750.123 -2.565
30796.387 -2.550
30874.480 -2.525
30894.973 -2.518
30970.107 -2.491
31102.014 -2.440
31104.293 -2.439
31105.609 -2.438
31115.000 -2.435
31235.570 -2.388
31267.344 -2.375
31337.576 -2.346
31454.217 -2.294
31479.193 -2.283
31488.930 -2.279
31620.479 -2.223
31627.582 -2.220
31650.307 -2.210
31717.340 -2.178
31825.730 -2.124
31830.957 -2.121
31837.549 -2.118
31958.115 -2.059
32070.016 -2.003
32088.707 -1.994
32099.582 -1.989
32229.688 -1.927
32231.826 -1.926
32347.752 -1.865
32360.602 -1.858
32467.168 -1.799
32504.639 -1.780
32583.582 -1.740
32627.180 -1.718
32700.719 -1.680
32713.797 -1.674
32719.801 -1.670
32802.523 -1.625
32846.109 -1.602
32922.930 -1.560
32947.453 -1.546
33068.656 -1.481
33076.402 -1.477
33077.875 -1.477
33090.492 -1.470
33209.395 -1.405
33221.770 -1.399
33348.605 -1.330
33354.074 -1.327
33360.805 -1.323
33476.102 -1.260
33477.188 -1.259
33605.527 -1.191
33614.750 -1.186
33731.082 -1.128
33816.922 -1.087
33828.137 -1.081
33848.227 -1.071
33917.125 -1.033
33935.898 -1.023
33990.188 -0.993
34076.586 -0.946
34135.527 -0.916
34207.879 -0.880
34315.367 -0.830
34329.129 -0.823
34334.305 -0.821
34447.297 -0.766
34532.676 -0.724
34576.555 -0.702
34673.273 -0.657
34704.816 -0.643
34711.430 -0.640
34833.023 -0.581
34977.578 -0.517
34979.125 -0.516
35088.527 -0.467
35188.629 -0.424
35193.773 -0.422
35315.086 -0.372
35323.848 -0.368
35353.773 -0.355
35466.496 -0.304
35505.762 -0.288
35611.355 -0.244
35643.949 -0.231
35725.234 -0.199
35824.898 -0.160
35840.824 -0.154
35855.996 -0.148
35976.031 -0.103
36021.320 -0.086
36109.957 -0.053
36157.273 -0.036
36267.098 0.003
36276.156 0.007
36316.410 0.020
36391.566 0.046
36407.668 0.052
36507.418 0.087
36569.348 0.108
36630.543 0.129
36716.219 0.157
36758.344 0.170
36817.684 0.189
36893.867 0.213
36955.176 0.232
37008.398 0.248
37095.836 0.275
37132.168 0.286
37164.844 0.296
37262.016 0.324
37309.566 0.336
37389.051 0.359
37454.074 0.377
37500.160 0.390
37607.844 0.419
37621.000 0.422
37659.809 0.433
37739.145 0.454
37780.895 0.464
37873.320 0.488
38003.004 0.521
38009.094 0.522
38012.125 0.523
38027.469 0.527
38134.215 0.553
38200.414 0.568
38255.449 0.581
38273.828 0.585
38397.488 0.614
38408.789 0.617
38516.750 0.641
38542.387 0.647
38636.660 0.669
38675.695 0.677
38776.773 0.699
38800.000 0.704
38924.988 0.731
38927.707 0.732
39074.039 0.762
39078.094 0.763
39137.531 0.775
39194.246 0.786
39202.328 0.788
39274.910 0.802
39349.883 0.818
39386.891 0.825
39420.402 0.832
39516.020 0.853
39560.230 0.861
39638.020 0.876
39685.227 0.885
39775.109 0.902
39805.969 0.908
39893.543 0.925
39925.832 0.931
39934.656 0.933
40059.980 0.958
40067.031 0.959
40102.238 0.966
40166.148 0.979
40202.238 0.986
40275.723 1.000
40350.766 1.014
40389.211 1.021
40414.664 1.026
40509.672 1.044
40603.301 1.062
40632.316 1.068
40666.203 1.074
40753.301 1.090
40812.047 1.101
40922.801 1.123
40938.793 1.126
40977.371 1.134
41056.969 1.149
41082.371 1.154
41181.156 1.172
41198.000 1.175
41259.840 1.187
41311.395 1.197
41358.555 1.206
41450.309 1.224
41472.695 1.228
41590.398 1.250
41596.164 1.252
41619.445 1.256
41693.566 1.270
41715.906 1.275
41787.961 1.288
41861.453 1.303
41895.070 1.309
41972.695 1.324
42030.281 1.336
42099.562 1.349
42184.926 1.365
42201.816 1.368
42273.086 1.383
42328.035 1.394
42405.566 1.408
42519.664 1.430
42536.121 1.434
42543.207 1.435
42668.957 1.460
42690.430 1.463
42757.062 1.476
42821.910 1.489
42845.781 1.493
42947.730 1.513
43045.023 1.532
43073.047 1.537
43198.387 1.562
43218.777 1.566
43342.020 1.589
43375.902 1.596
43500.949 1.620
43503.613 1.620
43510.801 1.622
43621.094 1.642
43669.836 1.652
43746.805 1.665
43818.551 1.679
43864.027 1.688
43974.316 1.709
43977.953 1.710
43993.980 1.713
44119.305 1.736
44138.727 1.740
44213.988 1.753
44275.301 1.764
44293.688 1.768
44434.742 1.794
44441.672 1.796
44472.570 1.801
44579.309 1.820
44611.594 1.826
44703.094 1.842
44821.172 1.863
44852.355 1.869
44869.730 1.872
44922.977 1.881
44994.457 1.894
45030.086 1.900
45090.160 1.910
45193.445 1.927
45229.910 1.933
45362.062 1.956
45396.746 1.962
45403.613 1.963
45414.898 1.965
45547.941 1.986
45575.949 1.991
45648.172 2.002
45704.488 2.011
45731.934 2.015
45812.246 2.028
45910.285 2.043
45925.684 2.046
45935.559 2.047
46068.977 2.068
46085.793 2.071
46206.230 2.088
46234.336 2.093
46347.164 2.109
46398.805 2.117
46494.098 2.130
46598.309 2.145
46622.703 2.148
46724.008 2.162
46759.375 2.166
46764.555 2.167
46779.051 2.169
46902.602 2.185
46961.547 2.193
47012.613 2.200
47079.172 2.208
47118.617 2.213
47153.605 2.218
47209.340 2.225
47253.625 2.230
47315.262 2.236
47383.336 2.244
47439.320 2.251
47493.387 2.257
47563.855 2.265
47687.277 2.278
47708.324 2.281
47715.191 2.281
47763.398 2.287
47875.230 2.298
47893.555 2.300
48011.059 2.312
48037.250 2.314
48041.301 2.314
48052.391 2.315
48182.242 2.328
48281.492 2.337
48305.809 2.339
48350.457 2.343
48429.023 2.350
48452.160 2.352
48551.863 2.360
48651.133 2.368
48657.867 2.369
48661.691 2.369
48792.051 2.378
48818.133 2.380
48921.715 2.387
48935.039 2.388
48942.219 2.389
49053.730 2.396
49120.930 2.400
49188.777 2.404
49250.039 2.408
49324.102 2.412
49366.254 2.415
49468.695 2.420
49469.434 2.420
49469.789 2.420
49593.203 2.426
49613.562 2.427
49708.055 2.431
49825.297 2.436
49836.652 2.436
49862.344 2.437
49972.477 2.441
50002.906 2.442
50106.973 2.445
50149.961 2.447
50228.020 2.449
50285.844 2.450
50360.641 2.452
50433.945 2.453
50465.973 2.454
50551.156 2.455
50594.707 2.456
50674.883 2.457
50745.172 2.458
50760.160 2.458
50863.016 2.458
50874.430 2.458
50898.410 2.458
51000.000 2.459


==> figs/cata1/numerics/t175.txt <==
-1000.000 99.380
-992.170 99.002
-987.275 98.732
-974.970 97.548
-967.895 96.824
-956.891 95.712
-953.192 95.338
-943.795 94.396
-934.148 93.420
-923.698 92.356
-915.044 91.490
-903.606 90.301
-900.147 89.946
-896.850 89.632
-887.089 88.721
-877.181 87.771
-873.453 87.399
-864.779 86.510
-856.408 85.650
-851.704 85.175
-840.054 84.008
-825.580 82.557
-824.082 82.404
-822.006 82.193
-808.700 80.844
-798.784 79.867
-792.599 79.260
-783.818 78.369
-777.444 77.724
-772.388 77.228
-763.139 76.321
-756.138 75.643
-747.705 74.793
-737.782 73.791
-729.100 72.893
-723.081 72.269
-710.470 71.028
-707.785 70.761
-696.757 69.653
-691.305 69.107
-690.145 68.989
-680.257 68.028
-675.750 67.589
-674.632 67.478
-663.445 66.363
-655.792 65.583
-645.946 64.569
-635.753 63.543
-629.476 62.935
-620.969 62.087
-610.796 61.049
-605.063 60.474
-598.442 59.849
-592.015 59.220
-583.930 58.419
-578.728 57.908
-569.841 56.999
-564.687 56.466
-560.928 56.094
-550.391 55.053
-535.076 53.502
-534.212 53.416
-533.167 53.311
-518.700 51.841
-510.785 51.050
-504.569 50.416
-495.330 49.524
-482.595 48.253
-481.833 48.177
-465.622 46.594
-464.122 46.439
-450.613 45.042
-450.247 45.006
-437.840 43.801
-428.825 42.894
-422.830 42.296
-409.694 40.991
-408.290 40.850
-407.599 40.784
-394.660 39.490
-387.660 38.763
-379.665 37.933
-369.126 36.905
-367.908 36.787
-366.124 36.615
-355.208 35.544
-349.247 34.985
-340.002 34.038
-336.420 33.676
-323.479 32.370
-321.630 32.174
-311.514 31.134
-300.761 30.068
-299.599 29.950
-298.430 29.835
-286.625 28.663
-271.723 27.116
-271.644 27.108
-271.611 27.105
-271.529 27.096
-255.956 25.561
-242.427 24.284
-240.421 24.091
-238.484 23.895
-225.543 22.573
-217.453 21.761
-207.903 20.762
-192.070 19.157
-191.932 19.144
-191.703 19.122
-175.497 17.568
-161.252 16.187
-160.339 16.095
-158.647 15.924
-146.004 14.629
-142.132 14.232
-125.121 12.476
-123.812 12.348
-114.359 11.406
-107.809 10.760
-106.546 10.629
-93.210 9.291
-82.307 8.256
-77.659 7.811
-71.455 7.178
-61.410 6.148
-57.446 5.734
-45.313 4.468
-42.500 4.179
-41.118 4.042
-27.926 2.806
-20.455 2.105
-13.224 1.347
-2.861 0.258
0.801 -0.104
14.429 -1.451
18.460 -1.830
22.898 -2.287
33.267 -3.334
40.504 -4.028
48.462 -4.845
59.115 -5.925
63.536 -6.340
67.853 -6.755
77.950 -7.764
84.690 -8.448
93.970 -9.398
99.680 -9.992
108.030 -10.840
111.591 -11.181
122.734 -12.216
130.063 -12.933
139.482 -13.879
147.107 -14.672
153.787 -15.280
161.376 -15.593
169.510 -15.389
175.487 -14.966
184.582 -14.202
187.285 -13.986
190.778 -13.717
200.082 -13.007
208.478 -12.421
213.782 -12.051
218.819 -11.758
228.113 -11.223
239.644 -10.607
243.763 -10.391
247.579 -10.206
259.996 -9.600
267.756 -9.253
271.904 -9.083
280.949 -8.735
292.452 -8.300
293.959 -8.239
295.798 -8.178
307.167 -7.798
313.219 -7.601
324.968 -7.239
330.745 -7.068
345.271 -6.658
348.515 -6.569
365.007 -6.152
366.436 -6.118
382.863 -5.736
386.133 -5.665
400.186 -5.379
400.327 -5.376
400.369 -5.375
412.046 -5.142
421.744 -4.952
429.498 -4.808
438.409 -4.654
446.514 -4.524
451.515 -4.445
465.218 -4.233
465.346 -4.231
465.369 -4.231
465.427 -4.230
479.172 -4.017
488.948 -3.870
495.290 -3.778
506.042 -3.635
508.760 -3.600
513.011 -3.547
523.230 -3.422
526.713 -3.379
539.296 -3.227
544.020 -3.175
553.387 -3.064
557.098 -3.021
559.112 -3.001
571.736 -2.870
574.026 -2.846
583.800 -2.749
593.456 -2.658
599.983 -2.595
611.174 -2.487
617.451 -2.429
630.123 -2.320
632.071 -2.303
633.135 -2.294
645.533 -2.188
652.799 -2.128
661.888 -2.052
673.690 -1.961
678.854 -1.923
694.724 -1.809
695.854 -1.801
696.101 -1.799
696.893 -1.793
710.858 -1.697
715.976 -1.663
727.625 -1.585
733.324 -1.549
742.628 -1.491
746.576 -1.467
758.144 -1.396
760.844 -1.379
769.458 -1.327
772.447 -1.309
773.271 -1.305
783.190 -1.253
786.362 -1.236
793.838 -1.196
801.857 -1.151
809.761 -1.108
822.394 -1.043
825.225 -1.028
826.692 -1.021
831.734 -0.996
842.319 -0.944
847.349 -0.919
856.857 -0.873
868.149 -0.822
870.827 -0.810
880.251 -0.771
889.109 -0.736
895.878 -0.707
907.787 -0.655
911.936 -0.636
918.952 -0.608
928.132 -0.569
944.006 -0.508
945.729 -0.501
946.576 -0.498
949.130 -0.488
962.851 -0.438
968.836 -0.416
975.003 -0.394
987.798 -0.350
989.779 -0.343
990.422 -0.341
997.297 -0.318
1006.902 -0.286
1008.030 -0.282
1025.158 -0.226
1027.755 -0.217
1030.984 -0.207
1044.114 -0.165
1051.429 -0.142
1060.627 -0.114
1069.160 -0.088
1077.585 -0.062
1082.599 -0.049
1091.338 -0.025
1097.617 -0.007
1113.332 0.037
1115.183 0.042
1131.326 0.085
1132.183 0.087
1148.460 0.128
1149.214 0.130
1158.213 0.153
1162.869 0.164
1163.190 0.165
1175.107 0.195
1183.549 0.215
1189.172 0.229
1194.800 0.243
1203.251 0.262
1216.494 0.292
1217.295 0.294
1217.748 0.295
1229.811 0.324
1245.821 0.361
1246.456 0.362
1246.670 0.363
1247.516 0.364
1262.507 0.396
1270.074 0.412
1277.688 0.427
1281.408 0.435
1288.959 0.451
1293.253 0.459
1301.390 0.475
1307.497 0.487
1309.000 0.490
1325.595 0.521
1325.730 0.522
1325.871 0.522
1342.760 0.555
1345.405 0.560
1364.856 0.597
1365.162 0.598
1383.994 0.633
1384.443 0.634
1388.264 0.641
1401.250 0.663
1403.341 0.666
1415.252 0.686
1423.302 0.700
1429.234 0.710
1438.230 0.725
1441.899 0.731
1456.439 0.754
1456.507 0.754
1456.595 0.754
1471.469 0.779
1482.614 0.797
1482.996 0.797
1493.533 0.813
1499.972 0.823
1500.126 0.823
1500.282 0.823
1520.810 0.855
1521.584 0.857
1537.142 0.879
1542.808 0.887
1556.735 0.907
1559.992 0.911
1562.856 0.915
1576.695 0.936
1592.162 0.957
1594.446 0.960
1595.703 0.962
1612.001 0.984
1613.429 0.985
1625.745 1.001
1635.006 1.014
1643.771 1.025
1654.701 1.039
1660.150 1.046
1666.785 1.054
1672.373 1.061
1679.812 1.070
1684.402 1.075
1686.314 1.077
1697.832 1.092
1703.953 1.099
1709.835 1.106
1721.055 1.119
1724.150 1.122
1729.326 1.128
1735.856 1.136
1747.563 1.149
1750.301 1.152
1758.330 1.161
1765.315 1.168
1772.567 1.177
1779.340 1.184
1781.280 1.187
1792.106 1.198
1801.831 1.209
1803.931 1.211
1808.115 1.215
1819.516 1.227
1831.410 1.239
1834.159 1.241
1844.271 1.252
1848.185 1.255
1849.316 1.257
1862.583 1.269
1877.650 1.284
1879.426 1.285
1880.054 1.286
1881.646 1.287
1897.252 1.304
1907.879 1.314
1913.930 1.319
1919.953 1.325
1928.417 1.332
1938.376 1.341
1958.922 1.360
1962.243 1.363
1963.869 1.365
2004.197 1.408
2013.391 1.418
2081.776 1.483
2109.982 1.509
2136.976 1.532
2238.268 1.613
2276.234 1.639
2374.930 1.695
2384.830 1.701
2435.165 1.726
2498.053 1.758
2504.777 1.760
2609.712 1.798
2643.831 1.808
2710.061 1.826
2743.673 1.834
2841.980 1.856
2861.221 1.860
2920.759 1.869
2982.199 1.878
3000.913 1.879
3128.735 1.886
3147.448 1.887
3172.075 1.887
3286.280 1.886
3421.073 1.875
3424.748 1.874
3427.065 1.874
3579.591 1.851
3580.023 1.851
3587.437 1.849
3720.725 1.821
3727.960 1.819
3853.551 1.786
3868.984 1.781
3938.138 1.760
3981.187 1.748
3994.905 1.743
4080.315 1.711
4200.058 1.664
4211.218 1.660
4217.275 1.658
4320.611 1.616
4337.531 1.609
4338.586 1.609
4467.754 1.559
4469.489 1.558
4599.257 1.502
4608.880 1.498
4646.863 1.479
4751.005 1.428
4774.784 1.417
4840.509 1.385
4880.506 1.365
4930.268 1.343
5006.527 1.309
5029.497 1.297
5157.081 1.237
5166.695 1.233
5168.760 1.232
5305.253 1.167
5342.348 1.149
5438.023 1.101
5492.013 1.075
5565.192 1.039
5692.943 0.977
5695.590 0.975
5703.493 0.971
5801.729 0.924
5833.238 0.910
5925.924 0.869
5994.772 0.836
6039.983 0.816
6135.412 0.774
6138.659 0.773
6145.781 0.770
6249.354 0.728
6336.377 0.693
6361.929 0.682
6373.883 0.677
6415.334 0.660
6497.037 0.627
6524.114 0.616
6581.552 0.593
6649.661 0.569
6680.972 0.557
6739.148 0.537
6784.308 0.521
6801.994 0.515
6896.797 0.480
6903.142 0.478
6952.524 0.463
7030.970 0.439
7042.403 0.435
7185.794 0.391
7189.887 0.390
7222.116 0.380
7300.891 0.356
7309.286 0.353
7389.341 0.331
7414.813 0.325
7507.978 0.301
7559.120 0.287
7580.548 0.282
7737.462 0.247
7741.230 0.246
7841.495 0.224
7901.649 0.211
7903.890 0.211
7978.031 0.195
8055.227 0.179
8057.377 0.179
8078.363 0.175
8178.758 0.155
8189.656 0.153
8311.751 0.131
8323.398 0.129
8324.299 0.129
8326.310 0.129
8431.385 0.113
8511.885 0.102
8539.840 0.098
8553.397 0.096
8592.615 0.091
8677.569 0.079
8737.860 0.071
8765.949 0.067
8784.678 0.064
8858.169 0.056
8914.242 0.050
8965.748 0.045
9012.179 0.040
9088.877 0.033
9145.461 0.027
9241.218 0.018
9259.078 0.016
9366.680 0.008
9371.491 0.008
9510.099 -0.002
9532.411 -0.004
9644.425 -0.011
9681.077 -0.014
9686.375 -0.014
9802.270 -0.021
9817.249 -0.022
9912.901 -0.028
9917.367 -0.028
10033.497 -0.033
10033.680 -0.033
10035.557 -0.033
10171.927 -0.038
10190.124 -0.039
10304.980 -0.043
10352.880 -0.045
10431.237 -0.048
10451.468 -0.048
10538.821 -0.051
10615.608 -0.053
10674.769 -0.054
10714.995 -0.055
10793.404 -0.057
10837.066 -0.058
10902.565 -0.059
10931.196 -0.059
10968.111 -0.060
11030.906 -0.061
11066.360 -0.061
11136.038 -0.063
11212.200 -0.064
11251.134 -0.064
11288.721 -0.065
11376.604 -0.065
11394.827 -0.066
11493.312 -0.066
11544.348 -0.067
11603.777 -0.067
11658.037 -0.067
11769.293 -0.068
11778.401 -0.068
11793.809 -0.068
11878.125 -0.069
11976.375 -0.069
11984.052 -0.069
12103.023 -0.069
12124.672 -0.069
12126.295 -0.069
12250.113 -0.069
12291.227 -0.069
12368.774 -0.070
12478.649 -0.070
12485.757 -0.070
12492.525 -0.070
12593.410 -0.069
12696.709 -0.069
12699.542 -0.069
12701.774 -0.069
12839.902 -0.069
12879.274 -0.069
12983.436 -0.069
13032.545 -0.068
13114.478 -0.068
13168.086 -0.068
13219.049 -0.068
13308.397 -0.068
13336.293 -0.068
13351.498 -0.068
13452.488 -0.067
13489.543 -0.067
13574.238 -0.067
13603.987 -0.067
13715.081 -0.066
13727.602 -0.066
13730.116 -0.066
13736.407 -0.066
13859.520 -0.066
13919.518 -0.066
13956.014 -0.066
14055.104 -0.065
14077.792 -0.065
14093.039 -0.065
14192.361 -0.065
14235.251 -0.065
14288.878 -0.064
14386.249 -0.064
14392.646 -0.064
14396.462 -0.064
14523.642 -0.064
14564.310 -0.063
14695.516 -0.063
14708.989 -0.063
14765.646 -0.063
14842.897 -0.063
14861.236 -0.063
14952.558 -0.063
14979.901 -0.063
15069.970 -0.063
15087.362 -0.063
15209.700 -0.063
15211.762 -0.063
15212.040 -0.063
15369.713 -0.063
15378.470 -0.063
15391.107 -0.063
15540.535 -0.063
15545.445 -0.063
15563.520 -0.064
15669.437 -0.064
15696.291 -0.065
15822.282 -0.066
15836.379 -0.066
15839.462 -0.066
15880.182 -0.067
15994.045 -0.068
16002.718 -0.068
16018.005 -0.069
16146.452 -0.071
16236.065 -0.074
16247.591 -0.074
16358.532 -0.077
16367.145 -0.078
16367.818 -0.078
16500.854 -0.083
16507.211 -0.083
16618.314 -0.088
16635.094 -0.089
16696.666 -0.092
16736.875 -0.095
16751.518 -0.095
16828.047 -0.100
16887.771 -0.104
16929.656 -0.107
17024.037 -0.114
17046.051 -0.115
17151.020 -0.124
17161.941 -0.125
17205.637 -0.128
17280.201 -0.135
17295.633 -0.136
17376.955 -0.145
17427.977 -0.150
17437.475 -0.151
17460.547 -0.153
17556.799 -0.163
17649.018 -0.173
17680.250 -0.177
17726.846 -0.182
17800.420 -0.191
17867.588 -0.198
17914.926 -0.204
17976.426 -0.211
18050.424 -0.220
18055.812 -0.220
18084.324 -0.223
18165.836 -0.232
18178.441 -0.233
18269.945 -0.242
18352.494 -0.250
18355.580 -0.251
18459.387 -0.260
18463.680 -0.261
18570.752 -0.269
18593.936 -0.271
18594.697 -0.271
18713.439 -0.279
18720.646 -0.279
18736.529 -0.280
18819.020 -0.285
18946.520 -0.289
18949.295 -0.289
18952.180 -0.289
19088.633 -0.292
19127.186 -0.292
19187.785 -0.292
19255.576 -0.292
19331.227 -0.290
19344.484 -0.290
19413.094 -0.288
19455.812 -0.287
19462.686 -0.287
19473.104 -0.286
19571.645 -0.282
19680.096 -0.276
19685.312 -0.276
19688.707 -0.276
19809.387 -0.269
19815.980 -0.268
19956.709 -0.259
19981.459 -0.257
20079.613 -0.250
20096.010 -0.249
20176.732 -0.243
20189.080 -0.242
20229.898 -0.239
20286.596 -0.235
20290.107 -0.235
20422.963 -0.226
20432.693 -0.226
20459.064 -0.224
20554.578 -0.217
20640.316 -0.213
20657.137 -0.212
20747.051 -0.208
20873.262 -0.203
20890.486 -0.202
20920.955 -0.201
21017.336 -0.198
21116.570 -0.196
21140.273 -0.196
21155.010 -0.196
21259.041 -0.195
21307.496 -0.195
21384.848 -0.196
21464.139 -0.198
21505.688 -0.198
21587.396 -0.201
21668.859 -0.203
21689.695 -0.204
21782.137 -0.208
21809.100 -0.209
21904.740 -0.215
21941.240 -0.217
22015.600 -0.221
22117.002 -0.228
22138.834 -0.229
22149.412 -0.230
22212.299 -0.235
22269.170 -0.239
22367.621 -0.247
22368.279 -0.247
22488.094 -0.260
22488.963 -0.260
22491.166 -0.261
22613.762 -0.273
22720.375 -0.284
22723.986 -0.284
22725.693 -0.284
22869.076 -0.302
22870.977 -0.302
22874.443 -0.302
22995.730 -0.319
23087.068 -0.331
23131.000 -0.337
23186.773 -0.344
23255.941 -0.354
23324.965 -0.364
23369.289 -0.371
23394.396 -0.375
23476.967 -0.388
23555.666 -0.400
23573.906 -0.403
23672.580 -0.420
23686.908 -0.423
23803.783 -0.442
23808.361 -0.443
23831.012 -0.447
23908.980 -0.462
23926.463 -0.466
24016.730 -0.483
24053.602 -0.491
24177.650 -0.517
24190.781 -0.520
24212.455 -0.524
24322.768 -0.547
24384.812 -0.561
24441.312 -0.573
24530.947 -0.594
24564.385 -0.601
24665.355 -0.625
24688.723 -0.631
24748.273 -0.645
24775.965 -0.652
24800.002 -0.658
24866.088 -0.675
24966.873 -0.702
24972.984 -0.704
24976.162 -0.705
25085.295 -0.735
25205.734 -0.768
25217.992 -0.771
25266.812 -0.784
25361.928 -0.810
25376.559 -0.814
25484.479 -0.847
25490.879 -0.849
25492.268 -0.849
25589.545 -0.879
25695.311 -0.912
25717.781 -0.919
25764.713 -0.935
25850.977 -0.963
25890.186 -0.975
25969.885 -1.001
26058.088 -1.029
26103.316 -1.044
26244.145 -1.093
26245.141 -1.094
26246.055 -1.094
26371.160 -1.138
26419.645 -1.156
26466.893 -1.174
26513.777 -1.191
26594.598 -1.220
26715.439 -1.266
26720.979 -1.268
26723.307 -1.269
26865.570 -1.323
26870.248 -1.325
26995.494 -1.373
26997.867 -1.374
26997.949 -1.374
27018.629 -1.382
27133.541 -1.426
27133.994 -1.426
27136.236 -1.427
27261.961 -1.476
27282.059 -1.484
27351.818 -1.511
27378.549 -1.521
27476.023 -1.559
27478.338 -1.560
27618.770 -1.619
27627.936 -1.623
27638.600 -1.627
27756.809 -1.671
27772.797 -1.678
27846.625 -1.707
27998.807 -1.772
28001.766 -1.773
28003.463 -1.774
28148.312 -1.831
28162.381 -1.836
28260.023 -1.873
28375.512 -1.919
28393.402 -1.926
28450.637 -1.949
28538.840 -1.985
28558.225 -1.992
28688.451 -2.041
28690.525 -2.042
28802.994 -2.082
28857.787 -2.103
28905.680 -2.121
28992.004 -2.153
29022.268 -2.164
29047.572 -2.174
29150.021 -2.211
29234.807 -2.240
29274.020 -2.253
29379.982 -2.289
29418.223 -2.302
29518.320 -2.334
29538.900 -2.341
29553.953 -2.345
29646.854 -2.374
29690.465 -2.387
29786.344 -2.416
29819.057 -2.425
29937.852 -2.458
29943.867 -2.460
29979.684 -2.469
30053.744 -2.487
30065.436 -2.490
30135.189 -2.508
30229.889 -2.532
30261.404 -2.540
30308.514 -2.551
30366.545 -2.564
30473.705 -2.586
30479.898 -2.587
30607.270 -2.609
30607.703 -2.610
30609.021 -2.610
30703.799 -2.627
30750.123 -2.634
30796.387 -2.641
30874.480 -2.651
30894.973 -2.654
30970.107 -2.663
31102.014 -2.677
31104.293 -2.678
31105.609 -2.678
31115.000 -2.678
31235.570 -2.688
31267.344 -2.689
31337.576 -2.693
31454.217 -2.697
31479.193 -2.698
31488.930 -2.698
31620.479 -2.698
31627.582 -2.698
31650.307 -2.698
31717.340 -2.697
31825.730 -2.692
31830.957 -2.692
31837.549 -2.692
31958.115 -2.683
32070.016 -2.673
32088.707 -2.672
32099.582 -2.670
32229.688 -2.656
32231.826 -2.656
32347.752 -2.639
32360.602 -2.637
32467.168 -2.618
32504.639 -2.611
32583.582 -2.597
32627.180 -2.588
32700.719 -2.573
32713.797 -2.570
32719.801 -2.569
32802.523 -2.549
32846.109 -2.539
32922.930 -2.519
32947.453 -2.513
33068.656 -2.479
33076.402 -2.477
33077.875 -2.476
33090.492 -2.473
33209.395 -2.437
33221.770 -2.433
33348.605 -2.392
33354.074 -2.390
33360.805 -2.388
33476.102 -2.347
33477.188 -2.347
33605.527 -2.300
33614.750 -2.296
33731.082 -2.253
33816.922 -2.221
33828.137 -2.217
33848.227 -2.209
33917.125 -2.179
33935.898 -2.171
33990.188 -2.146
34076.586 -2.106
34135.527 -2.080
34207.879 -2.048
34315.367 -2.001
34329.129 -1.995
34334.305 -1.992
34447.297 -1.940
34532.676 -1.897
34576.555 -1.875
34673.273 -1.828
34704.816 -1.813
34711.430 -1.809
34833.023 -1.744
34977.578 -1.671
34979.125 -1.670
35088.527 -1.611
35188.629 -1.559
35193.773 -1.556
35315.086 -1.493
35323.848 -1.488
35353.773 -1.471
35466.496 -1.405
35505.762 -1.382
35611.355 -1.324
35643.949 -1.305
35725.234 -1.260
35824.898 -1.204
35840.824 -1.196
35855.996 -1.187
35976.031 -1.119
36021.320 -1.094
36109.957 -1.043
36157.273 -1.017
36267.098 -0.954
36276.156 -0.949
36316.410 -0.927
36391.566 -0.886
36407.668 -0.876
36507.418 -0.817
36569.348 -0.782
36630.543 -0.747
36716.219 -0.699
36758.344 -0.676
36817.684 -0.643
36893.867 -0.601
36955.176 -0.567
37008.398 -0.538
37095.836 -0.489
37132.168 -0.469
37164.844 -0.452
37262.016 -0.400
37309.566 -0.375
37389.051 -0.333
37454.074 -0.297
37500.160 -0.274
37607.844 -0.218
37621.000 -0.211
37659.809 -0.190
37739.145 -0.148
37780.895 -0.128
37873.320 -0.083
38003.004 -0.017
38009.094 -0.014
38012.125 -0.013
38027.469 -0.005
38134.215 0.047
38200.414 0.077
38255.449 0.103
38273.828 0.112
38397.488 0.170
38408.789 0.175
38516.750 0.224
38542.387 0.236
38636.660 0.279
38675.695 0.296
38776.773 0.340
38800.000 0.350
38924.988 0.405
38927.707 0.406
39074.039 0.466
39078.094 0.468
39137.531 0.491
39194.246 0.512
39202.328 0.515
39274.910 0.543
39349.883 0.573
39386.891 0.588
39420.402 0.602
39516.020 0.641
39560.230 0.657
39638.020 0.684
39685.227 0.701
39775.109 0.732
39805.969 0.743
39893.543 0.773
39925.832 0.784
39934.656 0.787
40059.980 0.831
40067.031 0.834
40102.238 0.845
40166.148 0.867
40202.238 0.878
40275.723 0.902
40350.766 0.926
40389.211 0.938
40414.664 0.946
40509.672 0.975
40603.301 1.003
40632.316 1.012
40666.203 1.021
40753.301 1.046
40812.047 1.063
40922.801 1.096
40938.793 1.100
40977.371 1.111
41056.969 1.133
41082.371 1.140
41181.156 1.165
41198.000 1.170
41259.840 1.186
41311.395 1.199
41358.555 1.212
41450.309 1.236
41472.695 1.242
41590.398 1.271
41596.164 1.272
41619.445 1.278
41693.566 1.296
41715.906 1.301
41787.961 1.318
41861.453 1.336
41895.070 1.344
41972.695 1.362
42030.281 1.375
42099.562 1.391
42184.926 1.410
42201.816 1.413
42273.086 1.430
42328.035 1.443
42405.566 1.459
42519.664 1.483
42536.121 1.487
42543.207 1.488
42668.957 1.515
42690.430 1.519
42757.062 1.532
42821.910 1.545
42845.781 1.550
42947.730 1.570
43045.023 1.589
43073.047 1.595
43198.387 1.619
43218.777 1.623
43342.020 1.646
43375.902 1.653
43500.949 1.676
43503.613 1.677
43510.801 1.678
43621.094 1.698
43669.836 1.706
43746.805 1.719
43818.551 1.732
43864.027 1.740
43974.316 1.760
43977.953 1.760
43993.980 1.763
44119.305 1.784
44138.727 1.787
44213.988 1.799
44275.301 1.809
44293.688 1.812
44434.742 1.835
44441.672 1.836
44472.570 1.841
44579.309 1.858
44611.594 1.863
44703.094 1.877
44821.172 1.895
44852.355 1.900
44869.730 1.902
44922.977 1.910
44994.457 1.921
45030.086 1.926
45090.160 1.935
45193.445 1.949
45229.910 1.954
45362.062 1.973
45396.746 1.978
45403.613 1.979
45414.898 1.981
45547.941 1.998
45575.949 2.002
45648.172 2.011
45704.488 2.019
45731.934 2.022
45812.246 2.032
45910.285 2.045
45925.684 2.046
45935.559 2.048
46068.977 2.065
46085.793 2.067
46206.230 2.081
46234.336 2.085
46347.164 2.098
46398.805 2.104
46494.098 2.114
46598.309 2.125
46622.703 2.128
46724.008 2.139
46759.375 2.142
46764.555 2.143
46779.051 2.144
46902.602 2.157
46961.547 2.163
47012.613 2.168
47079.172 2.175
47118.617 2.179
47153.605 2.182
47209.340 2.187
47253.625 2.192
47315.262 2.197
47383.336 2.203
47439.320 2.209
47493.387 2.213
47563.855 2.219
47687.277 2.229
47708.324 2.231
47715.191 2.232
47763.398 2.236
47875.230 2.244
47893.555 2.246
48011.059 2.255
48037.250 2.257
48041.301 2.257
48052.391 2.258
48182.242 2.267
48281.492 2.274
48305.809 2.276
48350.457 2.279
48429.023 2.283
48452.160 2.285
48551.863 2.291
48651.133 2.297
48657.867 2.297
48661.691 2.297
48792.051 2.305
48818.133 2.306
48921.715 2.312
48935.039 2.313
48942.219 2.313
49053.730 2.318
49120.930 2.321
49188.777 2.324
49250.039 2.327
49324.102 2.330
49366.254 2.331
49468.695 2.335
49469.434 2.335
49469.789 2.335
49593.203 2.340
49613.562 2.341
49708.055 2.344
49825.297 2.348
49836.652 2.348
49862.344 2.349
49972.477 2.352
50002.906 2.353
50106.973 2.355
50149.961 2.356
50228.020 2.357
50285.844 2.358
50360.641 2.359
50433.945 2.360
50465.973 2.361
50551.156 2.362
50594.707 2.362
50674.883 2.363
50745.172 2.363
50760.160 2.363
50863.016 2.364
50874.430 2.364
50898.410 2.364
51000.000 2.364


==> figs/cata1/numerics/t220.txt <==
-1000.000 99.380
-992.170 99.002
-987.275 98.732
-974.970 97.548
-967.895 96.824
-956.891 95.712
-953.192 95.338
-943.795 94.396
-934.148 93.420
-923.698 92.356
-915.044 91.490
-903.606 90.301
-900.147 89.946
-896.850 89.632
-887.089 88.721
-877.181 87.771
-873.453 87.399
-864.779 86.510
-856.408 85.650
-851.704 85.175
-840.054 84.008
-825.580 82.557
-824.082 82.404
-822.006 82.193
-808.700 80.844
-798.784 79.867
-792.599 79.260
-783.818 78.369
-777.444 77.724
-772.388 77.228
-763.139 76.321
-756.138 75.643
-747.705 74.793
-737.782 73.791
-729.100 72.893
-723.081 72.269
-710.470 71.028
-707.785 70.761
-696.757 69.653
-691.305 69.107
-690.145 68.989
-680.257 68.028
-675.750 67.589
-674.632 67.478
-663.445 66.363
-655.792 65.583
-645.946 64.569
-635.753 63.543
-629.476 62.935
-620.969 62.087
-610.796 61.049
-605.063 60.474
-598.442 59.849
-592.015 59.220
-583.930 58.419
-578.728 57.908
-569.841 56.999
-564.687 56.466
-560.928 56.094
-550.391 55.053
-535.076 53.502
-534.212 53.416
-533.167 53.311
-518.700 51.841
-510.785 51.050
-504.569 50.416
-495.330 49.524
-482.595 48.253
-481.833 48.177
-465.622 46.594
-464.122 46.439
-450.613 45.042
-450.247 45.006
-437.840 43.801
-428.825 42.894
-422.830 42.296
-409.694 40.991
-408.290 40.850
-407.599 40.784
-394.660 39.490
-387.660 38.763
-379.665 37.933
-369.126 36.905
-367.908 36.787
-366.124 36.615
-355.208 35.544
-349.247 34.985
-340.002 34.038
-336.420 33.676
-323.479 32.370
-321.630 32.174
-311.514 31.134
-300.761 30.068
-299.599 29.950
-298.430 29.835
-286.625 28.663
-271.723 27.116
-271.644 27.108
-271.611 27.105
-271.529 27.096
-255.956 25.561
-242.427 24.284
-240.421 24.091
-238.484 23.895
-225.543 22.573
-217.453 21.761
-207.903 20.762
-192.070 19.157
-191.932 19.144
-191.703 19.122
-175.497 17.568
-161.252 16.187
-160.339 16.095
-158.647 15.926
-146.004 14.642
-142.132 14.342
-125.121 13.477
-123.812 13.445
-114.359 13.189
-107.809 13.019
-106.546 12.973
-93.210 12.512
-82.307 12.216
-77.659 12.091
-71.455 11.927
-61.410 11.658
-57.446 11.553
-45.313 11.238
-42.500 11.166
-41.118 11.134
-27.926 10.851
-20.455 10.697
-13.224 10.535
-2.861 10.306
0.801 10.231
14.429 9.960
18.460 9.889
22.898 9.802
33.267 9.604
40.504 9.479
48.462 9.328
59.115 9.133
63.536 9.061
67.853 8.989
77.950 8.811
84.690 8.690
93.970 8.527
99.680 8.425
108.030 8.281
111.591 8.223
122.734 8.050
130.063 7.938
139.482 7.788
147.107 7.664
153.787 7.552
161.376 7.432
169.510 7.312
175.487 7.223
184.582 7.089
187.285 7.048
190.778 6.996
200.082 6.856
208.478 6.727
213.782 6.645
218.819 6.573
228.113 6.441
239.644 6.280
243.763 6.224
247.579 6.171
259.996 5.997
267.756 5.891
271.904 5.836
280.949 5.716
292.452 5.561
293.959 5.540
295.798 5.518
307.167 5.377
313.219 5.299
324.968 5.157
330.745 5.087
345.271 4.915
348.515 4.876
365.007 4.687
366.436 4.671
382.863 4.486
386.133 4.451
400.186 4.304
400.327 4.303
400.369 4.302
412.046 4.178
421.744 4.073
429.498 3.994
438.409 3.910
446.514 3.836
451.515 3.788
465.218 3.654
465.346 3.653
465.369 3.653
465.427 3.652
479.172 3.517
488.948 3.422
495.290 3.362
506.042 3.268
508.760 3.245
513.011 3.210
523.230 3.127
526.713 3.098
539.296 2.987
544.020 2.950
553.387 2.868
557.098 2.837
559.112 2.822
571.736 2.729
574.026 2.711
583.800 2.638
593.456 2.569
599.983 2.521
611.174 2.436
617.451 2.392
630.123 2.305
632.071 2.292
633.135 2.284
645.533 2.202
652.799 2.154
661.888 2.095
673.690 2.023
678.854 1.993
694.724 1.900
695.854 1.893
696.101 1.892
696.893 1.887
710.858 1.806
715.976 1.780
727.625 1.719
733.324 1.689
742.628 1.641
746.576 1.621
758.144 1.560
760.844 1.546
769.458 1.504
772.447 1.489
773.271 1.486
783.190 1.442
786.362 1.428
793.838 1.396
801.857 1.361
809.761 1.326
822.394 1.272
825.225 1.260
826.692 1.254
831.734 1.234
842.319 1.192
847.349 1.173
856.857 1.136
868.149 1.096
870.827 1.086
880.251 1.053
889.109 1.023
895.878 0.999
907.787 0.959
911.936 0.945
918.952 0.924
928.132 0.896
944.006 0.850
945.729 0.845
946.576 0.842
949.130 0.835
962.851 0.798
968.836 0.782
975.003 0.765
987.798 0.732
989.779 0.727
990.422 0.726
997.297 0.710
1006.902 0.688
1008.030 0.685
1025.158 0.648
1027.755 0.642
1030.984 0.635
1044.114 0.609
1051.429 0.595
1060.627 0.577
1069.160 0.562
1077.585 0.547
1082.599 0.539
1091.338 0.525
1097.617 0.515
1113.332 0.491
1115.183 0.488
1131.326 0.465
1132.183 0.463
1148.460 0.440
1149.214 0.439
1158.213 0.427
1162.869 0.421
1163.190 0.421
1175.107 0.404
1183.549 0.396
1189.172 0.390
1194.800 0.385
1203.251 0.378
1216.494 0.364
1217.295 0.364
1217.748 0.363
1229.811 0.354
1245.821 0.343
1246.456 0.342
1246.670 0.342
1247.516 0.341
1262.507 0.330
1270.074 0.324
1277.688 0.318
1281.408 0.315
1288.959 0.311
1293.253 0.309
1301.390 0.305
1307.497 0.302
1309.000 0.301
1325.595 0.290
1325.730 0.290
1325.871 0.290
1342.760 0.283
1345.405 0.282
1364.856 0.276
1365.162 0.276
1383.994 0.271
1384.443 0.271
1388.264 0.269
1401.250 0.264
1403.341 0.263
1415.252 0.259
1423.302 0.257
1429.234 0.256
1438.230 0.255
1441.899 0.254
1456.439 0.252
1456.507 0.252
1456.595 0.252
1471.469 0.249
1482.614 0.248
1482.996 0.248
1493.533 0.246
1499.972 0.245
1500.126 0.245
1500.282 0.245
1520.810 0.245
1521.584 0.245
1537.142 0.242
1542.808 0.242
1556.735 0.241
1559.992 0.241
1562.856 0.241
1576.695 0.242
1592.162 0.242
1594.446 0.242
1595.703 0.242
1612.001 0.241
1613.429 0.241
1625.745 0.241
1635.006 0.242
1643.771 0.242
1654.701 0.243
1660.150 0.243
1666.785 0.243
1672.373 0.243
1679.812 0.243
1684.402 0.243
1686.314 0.243
1697.832 0.243
1703.953 0.244
1709.835 0.244
1721.055 0.245
1724.150 0.245
1729.326 0.245
1735.856 0.245
1747.563 0.246
1750.301 0.246
1758.330 0.247
1765.315 0.248
1772.567 0.249
1779.340 0.250
1781.280 0.250
1792.106 0.251
1801.831 0.252
1803.931 0.252
1808.115 0.252
1819.516 0.252
1831.410 0.252
1834.159 0.252
1844.271 0.253
1848.185 0.253
1849.316 0.253
1862.583 0.253
1877.650 0.254
1879.426 0.254
1880.054 0.254
1881.646 0.254
1897.252 0.257
1907.879 0.259
1913.930 0.259
1919.953 0.260
1928.417 0.260
1938.376 0.262
1958.922 0.269
1962.243 0.270
1963.869 0.272
2004.197 0.301
2013.391 0.307
2081.776 0.342
2109.982 0.355
2136.976 0.362
2238.268 0.379
2276.234 0.381
2374.930 0.377
2384.830 0.376
2435.165 0.370
2498.053 0.363
2504.777 0.362
2609.712 0.339
2643.831 0.330
2710.061 0.313
2743.673 0.306
2841.980 0.285
2861.221 0.281
2920.759 0.265
2982.199 0.249
3000.913 0.243
3128.735 0.209
3147.448 0.204
3172.075 0.197
3286.280 0.165
3421.073 0.129
3424.748 0.128
3427.065 0.127
3579.591 0.084
3580.023 0.083
3587.437 0.081
3720.725 0.046
3727.960 0.044
3853.551 0.011
3868.984 0.007
3938.138 -0.009
3981.187 -0.019
3994.905 -0.022
4080.315 -0.043
4200.058 -0.071
4211.218 -0.073
4217.275 -0.074
4320.611 -0.093
4337.531 -0.096
4338.586 -0.096
4467.754 -0.115
4469.489 -0.115
4599.257 -0.135
4608.880 -0.136
4646.863 -0.142
4751.005 -0.157
4774.784 -0.160
4840.509 -0.168
4880.506 -0.173
4930.268 -0.177
5006.527 -0.183
5029.497 -0.185
5157.081 -0.195
5166.695 -0.196
5168.760 -0.196
5305.253 -0.206
5342.348 -0.208
5438.023 -0.213
5492.013 -0.216
5565.192 -0.219
5692.943 -0.224
5695.590 -0.224
5703.493 -0.225
5801.729 -0.227
5833.238 -0.228
5925.924 -0.228
5994.772 -0.230
6039.983 -0.230
6135.412 -0.231
6138.659 -0.231
6145.781 -0.231
6249.354 -0.231
6336.377 -0.230
6361.929 -0.230
6373.883 -0.230
6415.334 -0.230
6497.037 -0.229
6524.114 -0.229
6581.552 -0.228
6649.661 -0.227
6680.972 -0.226
6739.148 -0.226
6784.308 -0.225
6801.994 -0.225
6896.797 -0.223
6903.142 -0.223
6952.524 -0.221
7030.970 -0.219
7042.403 -0.219
7185.794 -0.215
7189.887 -0.215
7222.116 -0.215
7300.891 -0.214
7309.286 -0.213
7389.341 -0.212
7414.813 -0.211
7507.978 -0.208
7559.120 -0.206
7580.548 -0.206
7737.462 -0.201
7741.230 -0.201
7841.495 -0.198
7901.649 -0.197
7903.890 -0.197
7978.031 -0.195
8055.227 -0.193
8057.377 -0.193
8078.363 -0.193
8178.758 -0.190
8189.656 -0.190
8311.751 -0.186
8323.398 -0.186
8324.299 -0.186
8326.310 -0.186
8431.385 -0.183
8511.885 -0.181
8539.840 -0.180
8553.397 -0.180
8592.615 -0.179
8677.569 -0.177
8737.860 -0.175
8765.949 -0.175
8784.678 -0.174
8858.169 -0.172
8914.242 -0.171
8965.748 -0.170
9012.179 -0.169
9088.877 -0.167
9145.461 -0.166
9241.218 -0.163
9259.078 -0.163
9366.680 -0.161
9371.491 -0.161
9510.099 -0.158
9532.411 -0.158
9644.425 -0.156
9681.077 -0.155
9686.375 -0.155
9802.270 -0.154
9817.249 -0.153
9912.901 -0.152
9917.367 -0.152
10033.497 -0.151
10033.680 -0.151
10035.557 -0.151
10171.927 -0.149
10190.124 -0.149
10304.980 -0.149
10352.880 -0.149
10431.237 -0.149
10451.468 -0.149
10538.821 -0.150
10615.608 -0.151
10674.769 -0.152
10714.995 -0.152
10793.404 -0.154
10837.066 -0.155
10902.565 -0.157
10931.196 -0.157
10968.111 -0.158
11030.906 -0.161
11066.360 -0.162
11136.038 -0.165
11212.200 -0.169
11251.134 -0.171
11288.721 -0.173
11376.604 -0.178
11394.827 -0.179
11493.312 -0.186
11544.348 -0.189
11603.777 -0.193
11658.037 -0.197
11769.293 -0.207
11778.401 -0.207
11793.809 -0.209
11878.125 -0.217
11976.375 -0.225
11984.052 -0.226
12103.023 -0.237
12124.672 -0.239
12126.295 -0.239
12250.113 -0.251
12291.227 -0.255
12368.774 -0.262
12478.649 -0.272
12485.757 -0.273
12492.525 -0.273
12593.410 -0.282
12696.709 -0.290
12699.542 -0.290
12701.774 -0.290
12839.902 -0.298
12879.274 -0.300
12983.436 -0.305
13032.545 -0.306
13114.478 -0.309
13168.086 -0.310
13219.049 -0.310
13308.397 -0.310
13336.293 -0.310
13351.498 -0.310
13452.488 -0.308
13489.543 -0.307
13574.238 -0.303
13603.987 -0.302
13715.081 -0.296
13727.602 -0.295
13730.116 -0.295
13736.407 -0.295
13859.520 -0.285
13919.518 -0.280
13956.014 -0.278
14055.104 -0.269
14077.792 -0.267
14093.039 -0.265
14192.361 -0.255
14235.251 -0.250
14288.878 -0.245
14386.249 -0.235
14392.646 -0.235
14396.462 -0.234
14523.642 -0.220
14564.310 -0.216
14695.516 -0.202
14708.989 -0.201
14765.646 -0.195
14842.897 -0.187
14861.236 -0.185
14952.558 -0.176
14979.901 -0.173
15069.970 -0.165
15087.362 -0.163
15209.700 -0.153
15211.762 -0.153
15212.040 -0.153
15369.713 -0.141
15378.470 -0.140
15391.107 -0.139
15540.535 -0.130
15545.445 -0.130
15563.520 -0.129
15669.437 -0.122
15696.291 -0.121
15822.282 -0.115
15836.379 -0.114
15839.462 -0.114
15880.182 -0.112
15994.045 -0.108
16002.718 -0.108
16018.005 -0.107
16146.452 -0.103
16236.065 -0.100
16247.591 -0.100
16358.532 -0.097
16367.145 -0.097
16367.818 -0.097
16500.854 -0.094
16507.211 -0.094
16618.314 -0.092
16635.094 -0.092
16696.666 -0.091
16736.875 -0.090
16751.518 -0.090
16828.047 -0.089
16887.771 -0.088
16929.656 -0.088
17024.037 -0.087
17046.051 -0.086
17151.020 -0.085
17161.941 -0.085
17205.637 -0.085
17280.201 -0.084
17295.633 -0.084
17376.955 -0.084
17427.977 -0.083
17437.475 -0.083
17460.547 -0.083
17556.799 -0.082
17649.018 -0.081
17680.250 -0.081
17726.846 -0.081
17800.420 -0.080
17867.588 -0.080
17914.926 -0.080
17976.426 -0.079
18050.424 -0.079
18055.812 -0.079
18084.324 -0.079
18165.836 -0.078
18178.441 -0.078
18269.945 -0.078
18352.494 -0.077
18355.580 -0.077
18459.387 -0.076
18463.680 -0.076
18570.752 -0.076
18593.936 -0.076
18594.697 -0.076
18713.439 -0.075
18720.646 -0.075
18736.529 -0.075
18819.020 -0.074
18946.520 -0.074
18949.295 -0.074
18952.180 -0.073
19088.633 -0.073
19127.186 -0.072
19187.785 -0.072
19255.576 -0.072
19331.227 -0.071
19344.484 -0.071
19413.094 -0.071
19455.812 -0.070
19462.686 -0.070
19473.104 -0.070
19571.645 -0.070
19680.096 -0.069
19685.312 -0.069
19688.707 -0.069
19809.387 -0.068
19815.980 -0.068
19956.709 -0.067
19981.459 -0.067
20079.613 -0.066
20096.010 -0.066
20176.732 -0.065
20189.080 -0.065
20229.898 -0.065
20286.596 -0.064
20290.107 -0.064
20422.963 -0.063
20432.693 -0.063
20459.064 -0.063
20554.578 -0.062
20640.316 -0.061
20657.137 -0.061
20747.051 -0.060
20873.262 -0.059
20890.486 -0.059
20920.955 -0.058
21017.336 -0.057
21116.570 -0.056
21140.273 -0.056
21155.010 -0.056
21259.041 -0.055
21307.496 -0.054
21384.848 -0.053
21464.139 -0.053
21505.688 -0.052
21587.396 -0.051
21668.859 -0.050
21689.695 -0.050
21782.137 -0.048
21809.100 -0.048
21904.740 -0.047
21941.240 -0.046
22015.600 -0.045
22117.002 -0.044
22138.834 -0.043
22149.412 -0.043
22212.299 -0.042
22269.170 -0.041
22367.621 -0.039
22368.279 -0.039
22488.094 -0.037
22488.963 -0.037
22491.166 -0.037
22613.762 -0.035
22720.375 -0.033
22723.986 -0.033
22725.693 -0.033
22869.076 -0.030
22870.977 -0.030
22874.443 -0.030
22995.730 -0.027
23087.068 -0.025
23131.000 -0.024
23186.773 -0.023
23255.941 -0.021
23324.965 -0.020
23369.289 -0.018
23394.396 -0.018
23476.967 -0.016
23555.666 -0.014
23573.906 -0.013
23672.580 -0.011
23686.908 -0.010
23803.783 -0.007
23808.361 -0.007
23831.012 -0.006
23908.980 -0.004
23926.463 -0.003
24016.730 -0.000
24053.602 0.001
24177.650 0.005
24190.781 0.005
24212.455 0.006
24322.768 0.009
24384.812 0.012
24441.312 0.013
24530.947 0.017
24564.385 0.018
24665.355 0.022
24688.723 0.023
24748.273 0.025
24775.965 0.026
24800.002 0.027
24866.088 0.030
24966.873 0.034
24972.984 0.034
24976.162 0.034
25085.295 0.039
25205.734 0.044
25217.992 0.044
25266.812 0.046
25361.928 0.051
25376.559 0.051
25484.479 0.057
25490.879 0.057
25492.268 0.057
25589.545 0.061
25695.311 0.067
25717.781 0.068
25764.713 0.070
25850.977 0.075
25890.186 0.077
25969.885 0.080
26058.088 0.085
26103.316 0.087
26244.145 0.095
26245.141 0.095
26246.055 0.095
26371.160 0.102
26419.645 0.105
26466.893 0.108
26513.777 0.110
26594.598 0.114
26715.439 0.121
26720.979 0.122
26723.307 0.122
26865.570 0.130
26870.248 0.130
26995.494 0.137
26997.867 0.137
26997.949 0.137
27018.629 0.138
27133.541 0.145
27133.994 0.145
27136.236 0.145
27261.961 0.153
27282.059 0.154
27351.818 0.158
27378.549 0.160
27476.023 0.165
27478.338 0.165
27618.770 0.174
27627.936 0.174
27638.600 0.175
27756.809 0.182
27772.797 0.183
27846.625 0.187
27998.807 0.196
28001.766 0.196
28003.463 0.196
28148.312 0.205
28162.381 0.206
28260.023 0.212
28375.512 0.219
28393.402 0.220
28450.637 0.223
28538.840 0.228
28558.225 0.230
28688.451 0.237
28690.525 0.237
28802.994 0.244
28857.787 0.247
28905.680 0.250
28992.004 0.254
29022.268 0.255
29047.572 0.257
29150.021 0.262
29234.807 0.266
29274.020 0.268
29379.982 0.273
29418.223 0.275
29518.320 0.279
29538.900 0.280
29553.953 0.281
29646.854 0.285
29690.465 0.286
29786.344 0.290
29819.057 0.291
29937.852 0.296
29943.867 0.296
29979.684 0.298
30053.744 0.301
30065.436 0.301
30135.189 0.303
30229.889 0.305
30261.404 0.306
30308.514 0.307
30366.545 0.308
30473.705 0.309
30479.898 0.310
30607.270 0.312
30607.703 0.312
30609.021 0.312
30703.799 0.314
30750.123 0.314
30796.387 0.314
30874.480 0.314
30894.973 0.314
30970.107 0.314
31102.014 0.313
31104.293 0.313
31105.609 0.313
31115.000 0.313
31235.570 0.311
31267.344 0.311
31337.576 0.309
31454.217 0.306
31479.193 0.306
31488.930 0.306
31620.479 0.303
31627.582 0.303
31650.307 0.302
31717.340 0.300
31825.730 0.294
31830.957 0.293
31837.549 0.293
31958.115 0.287
32070.016 0.281
32088.707 0.280
32099.582 0.280
32229.688 0.273
32231.826 0.273
32347.752 0.264
32360.602 0.263
32467.168 0.254
32504.639 0.251
32583.582 0.245
32627.180 0.242
32700.719 0.237
32713.797 0.236
32719.801 0.235
32802.523 0.227
32846.109 0.223
32922.930 0.215
32947.453 0.212
33068.656 0.198
33076.402 0.197
33077.875 0.197
33090.492 0.195
33209.395 0.181
33221.770 0.180
33348.605 0.164
33354.074 0.164
33360.805 0.163
33476.102 0.147
33477.188 0.146
33605.527 0.127
33614.750 0.126
33731.082 0.109
33816.922 0.098
33828.137 0.096
33848.227 0.093
33917.125 0.081
33935.898 0.078
33990.188 0.067
34076.586 0.051
34135.527 0.041
34207.879 0.029
34315.367 0.010
34329.129 0.008
34334.305 0.007
34447.297 -0.015
34532.676 -0.032
34576.555 -0.041
34673.273 -0.060
34704.816 -0.066
34711.430 -0.067
34833.023 -0.094
34977.578 -0.125
34979.125 -0.126
35088.527 -0.150
35188.629 -0.172
35193.773 -0.173
35315.086 -0.200
35323.848 -0.202
35353.773 -0.209
35466.496 -0.239
35505.762 -0.249
35611.355 -0.274
35643.949 -0.282
35725.234 -0.302
35824.898 -0.327
35840.824 -0.331
35855.996 -0.335
35976.031 -0.365
36021.320 -0.377
36109.957 -0.399
36157.273 -0.411
36267.098 -0.440
36276.156 -0.442
36316.410 -0.452
36391.566 -0.471
36407.668 -0.476
36507.418 -0.503
36569.348 -0.520
36630.543 -0.536
36716.219 -0.559
36758.344 -0.569
36817.684 -0.585
36893.867 -0.604
36955.176 -0.621
37008.398 -0.634
37095.836 -0.657
37132.168 -0.667
37164.844 -0.675
37262.016 -0.700
37309.566 -0.711
37389.051 -0.731
37454.074 -0.748
37500.160 -0.759
37607.844 -0.785
37621.000 -0.789
37659.809 -0.798
37739.145 -0.818
37780.895 -0.828
37873.320 -0.849
38003.004 -0.878
38009.094 -0.880
38012.125 -0.880
38027.469 -0.884
38134.215 -0.908
38200.414 -0.922
38255.449 -0.933
38273.828 -0.937
38397.488 -0.963
38408.789 -0.965
38516.750 -0.986
38542.387 -0.991
38636.660 -1.009
38675.695 -1.016
38776.773 -1.034
38800.000 -1.038
38924.988 -1.060
38927.707 -1.060
39074.039 -1.082
39078.094 -1.083
39137.531 -1.091
39194.246 -1.098
39202.328 -1.099
39274.910 -1.109
39349.883 -1.119
39386.891 -1.124
39420.402 -1.128
39516.020 -1.139
39560.230 -1.144
39638.020 -1.151
39685.227 -1.155
39775.109 -1.162
39805.969 -1.165
39893.543 -1.171
39925.832 -1.173
39934.656 -1.174
40059.980 -1.181
40067.031 -1.182
40102.238 -1.183
40166.148 -1.186
40202.238 -1.187
40275.723 -1.189
40350.766 -1.190
40389.211 -1.191
40414.664 -1.191
40509.672 -1.191
40603.301 -1.190
40632.316 -1.190
40666.203 -1.190
40753.301 -1.188
40812.047 -1.186
40922.801 -1.181
40938.793 -1.181
40977.371 -1.178
41056.969 -1.174
41082.371 -1.172
41181.156 -1.165
41198.000 -1.164
41259.840 -1.160
41311.395 -1.155
41358.555 -1.150
41450.309 -1.140
41472.695 -1.138
41590.398 -1.125
41596.164 -1.124
41619.445 -1.121
41693.566 -1.112
41715.906 -1.109
41787.961 -1.099
41861.453 -1.089
41895.070 -1.083
41972.695 -1.071
42030.281 -1.062
42099.562 -1.050
42184.926 -1.037
42201.816 -1.034
42273.086 -1.019
42328.035 -1.007
42405.566 -0.991
42519.664 -0.969
42536.121 -0.966
42543.207 -0.964
42668.957 -0.936
42690.430 -0.931
42757.062 -0.915
42821.910 -0.901
42845.781 -0.895
42947.730 -0.870
43045.023 -0.846
43073.047 -0.839
43198.387 -0.806
43218.777 -0.800
43342.020 -0.767
43375.902 -0.758
43500.949 -0.724
43503.613 -0.723
43510.801 -0.721
43621.094 -0.690
43669.836 -0.676
43746.805 -0.656
43818.551 -0.635
43864.027 -0.621
43974.316 -0.585
43977.953 -0.584
43993.980 -0.579
44119.305 -0.542
44138.727 -0.537
44213.988 -0.513
44275.301 -0.495
44293.688 -0.489
44434.742 -0.443
44441.672 -0.441
44472.570 -0.431
44579.309 -0.398
44611.594 -0.388
44703.094 -0.358
44821.172 -0.322
44852.355 -0.313
44869.730 -0.308
44922.977 -0.291
44994.457 -0.270
45030.086 -0.258
45090.160 -0.238
45193.445 -0.204
45229.910 -0.192
45362.062 -0.150
45396.746 -0.140
45403.613 -0.137
45414.898 -0.134
45547.941 -0.092
45575.949 -0.083
45648.172 -0.061
45704.488 -0.043
45731.934 -0.035
45812.246 -0.012
45910.285 0.017
45925.684 0.022
45935.559 0.025
46068.977 0.067
46085.793 0.072
46206.230 0.108
46234.336 0.116
46347.164 0.150
46398.805 0.164
46494.098 0.190
46598.309 0.217
46622.703 0.224
46724.008 0.251
46759.375 0.261
46764.555 0.262
46779.051 0.266
46902.602 0.299
46961.547 0.314
47012.613 0.326
47079.172 0.343
47118.617 0.353
47153.605 0.361
47209.340 0.376
47253.625 0.387
47315.262 0.402
47383.336 0.419
47439.320 0.432
47493.387 0.444
47563.855 0.460
47687.277 0.487
47708.324 0.491
47715.191 0.493
47763.398 0.503
47875.230 0.526
47893.555 0.529
48011.059 0.553
48037.250 0.558
48041.301 0.559
48052.391 0.561
48182.242 0.586
48281.492 0.604
48305.809 0.608
48350.457 0.615
48429.023 0.629
48452.160 0.632
48551.863 0.648
48651.133 0.664
48657.867 0.665
48661.691 0.666
48792.051 0.686
48818.133 0.690
48921.715 0.705
48935.039 0.707
48942.219 0.707
49053.730 0.722
49120.930 0.730
49188.777 0.738
49250.039 0.744
49324.102 0.751
49366.254 0.755
49468.695 0.766
49469.434 0.766
49469.789 0.766
49593.203 0.780
49613.562 0.782
49708.055 0.790
49825.297 0.800
49836.652 0.801
49862.344 0.803
49972.477 0.811
50002.906 0.813
50106.973 0.818
50149.961 0.821
50228.020 0.825
50285.844 0.827
50360.641 0.830
50433.945 0.832
50465.973 0.834
50551.156 0.836
50594.707 0.838
50674.883 0.839
50745.172 0.840
50760.160 0.840
50863.016 0.842
50874.430 0.842
50898.410 0.842
51000.000 0.843


==> figs/cata2/data/exp_gage_5.txt <==
0.000 0.230
0.050 0.230
0.100 0.230
0.150 0.230
0.200 0.230
0.250 0.230
0.300 0.230
0.350 0.230
0.400 0.230
0.450 0.230
0.500 0.230
0.550 0.230
0.600 0.230
0.650 0.240
0.700 0.230
0.750 0.240
0.800 0.230
0.850 0.230
0.900 0.230
0.950 0.240
1.000 0.230
1.050 0.240
1.100 0.230
1.150 0.240
1.200 0.240
1.250 0.240
1.300 0.240
1.350 0.240
1.400 0.250
1.450 0.250
1.500 0.250
1.550 0.250
1.600 0.250
1.650 0.250
1.700 0.250
1.750 0.260
1.800 0.260
1.850 0.270
1.900 0.260
1.950 0.260
2.000 0.260
2.050 0.260
2.100 0.270
2.150 0.270
2.200 0.280
2.250 0.280
2.300 0.290
2.350 0.300
2.400 0.290
2.450 0.300
2.500 0.300
2.550 0.310
2.600 0.310
2.650 0.320
2.700 0.320
2.750 0.320
2.800 0.320
2.850 0.330
2.900 0.370
2.950 0.390
3.000 0.400
3.050 0.420
3.100 0.440
3.150 0.440
3.200 0.430
3.250 0.430
3.300 0.420
3.350 0.420
3.400 0.420
3.450 0.420
3.500 0.420
3.550 0.420
3.600 0.420
3.650 0.430
3.700 0.440
3.750 0.450
3.800 0.470
3.850 0.480
3.900 0.480
3.950 0.490
4.000 0.490
4.050 0.490
4.100 0.490
4.150 0.490
4.200 0.480
4.250 0.490
4.300 0.490
4.350 0.500
4.400 0.490
4.450 0.500
4.500 0.500
4.550 0.500
4.600 0.500
4.650 0.510
4.700 0.510
4.750 0.510
4.800 0.510
4.850 0.510
4.900 0.510
4.950 0.510
5.000 0.510
5.050 0.510
5.100 0.510
5.150 0.510
5.200 0.500
5.250 0.500
5.300 0.500
5.350 0.490
5.400 0.480
5.450 0.480
5.500 0.480
5.550 0.480
5.600 0.470
5.650 0.470
5.700 0.460
5.750 0.460
5.800 0.450
5.850 0.450
5.900 0.440
5.950 0.430
6.000 0.430
6.050 0.430
6.100 0.420
6.150 0.420
6.200 0.420
6.250 0.420
6.300 0.420
6.350 0.420
6.400 0.410
6.450 0.420
6.500 0.420
6.550 0.420
6.600 0.420
6.650 0.420
6.700 0.420
6.750 0.420
6.800 0.410
6.850 0.410
6.900 0.400
6.950 0.400
7.000 0.400
7.050 0.400
7.100 0.400
7.150 0.420
7.200 0.420
7.250 0.420
7.300 0.420
7.350 0.430
7.400 0.430
7.450 0.430
7.500 0.420
7.550 0.410
7.600 0.400
7.650 0.390
7.700 0.380
7.750 0.380
7.800 0.370
7.850 0.370
7.900 0.360
7.950 0.370
8.000 0.360
8.050 0.360
8.100 0.360
8.150 0.350
8.200 0.350
8.250 0.350
8.300 0.350
8.350 0.350
8.400 0.350
8.450 0.350
8.500 0.340
8.550 0.350
8.600 0.330
8.650 0.330
8.700 0.320
8.750 0.300
8.800 0.280
8.850 0.280
8.900 0.270
8.950 0.270
9.000 0.270
9.050 0.270
9.100 0.260
9.150 0.260
9.200 0.250
9.250 0.260
9.300 0.250
9.350 0.250
9.400 0.250
9.450 0.250
9.500 0.200
9.550 0.180
9.600 0.160
9.650 0.150
9.700 0.140
9.750 0.130
9.800 0.130
9.850 0.120
9.900 0.110
9.950 0.080
10.000 -0.070
10.050 -0.120
10.100 -0.160
10.150 -0.170
10.200 -0.200
10.250 -0.220
10.300 -0.240
10.350 -0.250
10.400 -0.270
10.450 -0.270
10.500 -0.290
10.550 -0.290
10.600 -0.300
10.650 -0.310
10.700 -0.340
10.750 -0.360
10.800 -0.390
10.850 -0.390
10.900 -0.410
10.950 -0.420
11.000 -0.440
11.050 -0.450
11.100 -0.460
11.150 -0.470
11.200 -0.490
11.250 -0.490
11.300 -0.490
11.350 -0.490
11.400 -0.500
11.450 -0.500
11.500 -0.520
11.550 -0.520
11.600 -0.520
11.650 -0.520
11.700 -0.540
11.750 -0.550
11.800 -0.560
11.850 -0.570
11.900 -0.590
11.950 -0.600
12.000 -0.600
12.050 -0.610
12.100 -0.620
12.150 -0.620
12.200 -0.640
12.250 -0.640
12.300 -0.650
12.350 -0.650
12.400 -0.660
12.450 -0.670
12.500 -0.690
12.550 -0.700
12.600 -0.720
12.650 -0.720
12.700 -0.740
12.750 -0.750
12.800 -0.750
12.850 -0.760
12.900 -0.780
12.950 -0.790
13.000 -0.800
13.050 -0.810
13.100 -0.820
13.150 -0.830
13.200 -0.840
13.250 -0.840
13.300 -0.850
13.350 -0.850
13.400 -0.860
13.450 -0.860
13.500 -0.870
13.550 -0.870
13.600 -0.890
13.650 -0.890
13.700 -0.890
13.750 -0.890
13.800 -0.900
13.850 -0.900
13.900 -0.900
13.950 -0.900
14.000 -0.900
14.050 -0.900
14.100 -0.900
14.150 -0.900
14.200 -0.890
14.250 -0.880
14.300 -0.790
14.350 -0.360
14.400 0.470
14.450 0.380
14.500 0.420
14.550 0.470
14.600 0.500
14.650 0.530
14.700 0.550
14.750 0.550
14.800 0.570
14.850 0.600
14.900 0.630
14.950 0.650
15.000 0.680
15.050 0.740
15.100 0.780
15.150 0.820
15.200 0.850
15.250 0.850
15.300 0.870
15.350 0.910
15.400 0.930
15.450 0.960
15.500 1.010
15.550 1.050
15.600 1.090
15.650 1.140
15.700 1.180
15.750 1.210
15.800 1.230
15.850 1.230
15.900 1.230
15.950 1.240
16.000 1.230
16.050 1.240
16.100 1.240
16.150 1.250
16.200 1.250
16.250 1.250
16.300 1.260
16.350 1.260
16.400 1.260
16.450 1.280
16.500 1.280
16.550 1.280
16.600 1.290
16.650 1.300
16.700 1.300
16.750 1.300
16.800 1.300
16.850 1.300
16.900 1.300
16.950 1.300
17.000 1.300
17.050 1.300
17.100 1.300
17.150 1.300
17.200 1.300
17.250 1.310
17.300 1.390
17.350 1.600
17.400 1.960
17.450 2.870
17.500 3.490
17.550 3.420
17.600 3.110
17.650 2.840
17.700 2.780
17.750 2.840
17.800 2.910
17.850 2.710
17.900 2.550
17.950 2.540
18.000 2.690
18.050 2.870
18.100 2.840
18.150 2.930
18.200 3.210
18.250 3.480
18.300 3.550
18.350 3.690
18.400 3.610
18.450 3.170
18.500 2.890
18.550 2.800
18.600 2.880
18.650 3.010
18.700 3.220
18.750 3.360
18.800 3.310
18.850 3.120
18.900 2.990
18.950 3.010
19.000 3.030
19.050 3.080
19.100 3.130
19.150 3.140
19.200 3.000
19.250 2.690
19.300 2.440
19.350 2.710
19.400 3.120
19.450 3.470
19.500 3.390
19.550 3.130
19.600 2.790
19.650 2.730
19.700 2.890
19.750 3.130
19.800 2.920
19.850 2.630
19.900 2.450
19.950 2.360
20.000 2.310
20.050 2.180
20.100 2.080
20.150 2.060
20.200 2.020
20.250 2.120
20.300 2.310
20.350 2.380
20.400 2.330
20.450 2.180
20.500 2.080
20.550 2.010
20.600 1.950
20.650 1.910
20.700 1.870
20.750 1.860
20.800 1.890
20.850 1.920
20.900 1.890
20.950 1.830
21.000 1.770
21.050 1.710
21.100 1.630
21.150 1.710
21.200 1.830
21.250 1.830
21.300 1.750
21.350 1.500
21.400 1.390
21.450 1.140
21.500 1.010
21.550 0.980
21.600 1.000
21.650 0.980
21.700 0.940
21.750 0.870
21.800 0.730
21.850 0.660
21.900 0.650
21.950 0.650
22.000 0.680
22.050 0.680
22.100 0.640
22.150 0.580
22.200 0.520
22.250 0.500
22.300 0.460
22.350 0.430
22.400 0.420
22.450 0.420
22.500 0.410
22.550 0.370
22.600 0.300
22.650 0.230
22.700 0.210
22.750 0.190
22.800 0.150
22.850 0.120
22.900 0.100
22.950 0.100
23.000 0.090
23.050 0.080
23.100 0.060
23.150 0.040
23.200 0.010
23.250 -0.040
23.300 -0.060
23.350 -0.070
23.400 -0.080
23.450 -0.090
23.500 -0.100
23.550 -0.110
23.600 -0.120
23.650 -0.160
23.700 -0.190
23.750 -0.210
23.800 -0.220
23.850 -0.330
23.900 -0.450
23.950 -0.480
24.000 -0.520
24.050 -0.550
24.100 -0.590
24.150 -0.610
24.200 -0.620
24.250 -0.620
24.300 -0.640
24.350 -0.670
24.400 -0.700
24.450 -0.730
24.500 -0.750
24.550 -0.750
24.600 -0.760
24.650 -0.760
24.700 -0.770
24.750 -0.770
24.800 -0.780
24.850 -0.780
24.900 -0.790
24.950 -0.790
25.000 -0.800
25.050 -0.800
25.100 -0.800
25.150 -0.800
25.200 -0.800
25.250 -0.810
25.300 -0.810
25.350 -0.820
25.400 -0.820
25.450 -0.820
25.500 -0.820
25.550 -0.820
25.600 -0.830
25.650 -0.830
25.700 -0.840
25.750 -0.840
25.800 -0.860
25.850 -0.870
25.900 -0.890
25.950 -0.900
26.000 -0.900
26.050 -0.900
26.100 -0.910
26.150 -0.910
26.200 -0.920
26.250 -0.920
26.300 -0.920
26.350 -0.920
26.400 -0.920
26.450 -0.920
26.500 -0.920
26.550 -0.930
26.600 -0.930
26.650 -0.930
26.700 -0.930
26.750 -0.930
26.800 -0.940
26.850 -0.940
26.900 -0.940
26.950 -0.940
27.000 -0.940
27.050 -0.940
27.100 -0.940
27.150 -0.940
27.200 -0.940
27.250 -0.940
27.300 -0.940
27.350 -0.950
27.400 -0.950
27.450 -0.950
27.500 -0.950
27.550 -0.950
27.600 -0.950
27.650 -0.950
27.700 -0.950
27.750 -0.950
27.800 -0.950
27.850 -0.950
27.900 -0.950
27.950 -0.950
28.000 -0.950
28.050 -0.960
28.100 -0.960
28.150 -0.960
28.200 -0.970
28.250 -0.960
28.300 -0.970
28.350 -0.970
28.400 -0.970
28.450 -0.970
28.500 -0.970
28.550 -0.970
28.600 -0.970
28.650 -0.970
28.700 -0.970
28.750 -0.970
28.800 -0.970
28.850 -0.970
28.900 -0.970
28.950 -0.970
29.000 -0.980
29.050 -0.980
29.100 -0.980
29.150 -0.980
29.200 -0.980
29.250 -0.980
29.300 -0.980
29.350 -0.980
29.400 -1.000
29.450 -1.000
29.500 -1.000
29.550 -1.000
29.600 -1.000
29.650 -1.000
29.700 -1.000
29.750 -1.010
29.800 -1.010
29.850 -1.010
29.900 -1.010
29.950 -1.000
30.000 -1.010
30.050 -1.010
30.100 -1.010
30.150 -1.010
30.200 -1.010
30.250 -1.010
30.300 -1.010
30.350 -1.010
30.400 -1.010
30.450 -1.010
30.500 -1.020
30.550 -1.010
30.600 -1.020
30.650 -1.010
30.700 -1.010
30.750 -1.010
30.800 -0.990
30.850 -0.970
30.900 -0.970
30.950 -0.970
31.000 -0.970
31.050 -0.970
31.100 -0.960
31.150 -0.940
31.200 -0.930
31.250 -0.920
31.300 -0.920
31.350 -0.920
31.400 -0.920
31.450 -0.920
31.500 -0.940
31.550 -0.930
31.600 -0.940
31.650 -0.940
31.700 -0.950
31.750 -0.940
31.800 -0.930
31.850 -0.920
31.900 -0.910
31.950 -0.890
32.000 -0.890
32.050 -0.900
32.100 -0.900
32.150 -0.900
32.200 -0.900
32.250 -0.900
32.300 -0.890
32.350 -0.870
32.400 -0.850
32.450 -0.840
32.500 -0.850
32.550 -0.850
32.600 -0.860
32.650 -0.850
32.700 -0.850
32.750 -0.840
32.800 -0.850
32.850 -0.850
32.900 -0.850
32.950 -0.850
33.000 -0.840
33.050 -0.840
33.100 -0.840
33.150 -0.830
33.200 -0.820
33.250 -0.820
33.300 -0.840
33.350 -0.850
33.400 -0.840
33.450 -0.810
33.500 -0.800
33.550 -0.800
33.600 -0.800
33.650 -0.800
33.700 -0.800
33.750 -0.800
33.800 -0.790
33.850 -0.790
33.900 -0.790
33.950 -0.790
34.000 -0.790
34.050 -0.790
34.100 -0.780
34.150 -0.770
34.200 -0.710
34.250 -0.590
34.300 -0.490
34.350 -0.400
34.400 -0.410
34.450 -0.390
34.500 -0.410
34.550 -0.450
34.600 -0.520
34.650 -0.580
34.700 -0.600
34.750 -0.600
34.800 -0.630
34.850 -0.690
34.900 -0.700
34.950 -0.700
35.000 -0.690
35.050 -0.620
35.100 -0.590
35.150 -0.570
35.200 -0.570
35.250 -0.550
35.300 -0.430
35.350 -0.210
35.400 -0.120
35.450 -0.070
35.500 0.060
35.550 0.180
35.600 0.260
35.650 0.370
35.700 0.470
35.750 0.520
35.800 0.560
35.850 0.620
35.900 0.610
35.950 0.620
36.000 0.630
36.050 0.620
36.100 0.610
36.150 0.600
36.200 0.580
36.250 0.540
36.300 0.530
36.350 0.500
36.400 0.470
36.450 0.450
36.500 0.400
36.550 0.380
36.600 0.350
36.650 0.310
36.700 0.280
36.750 0.270
36.800 0.270
36.850 0.270
36.900 0.280
36.950 0.340
37.000 0.450
37.050 0.480
37.100 0.480
37.150 0.460
37.200 0.450
37.250 0.450
37.300 0.380
37.350 0.320
37.400 0.280
37.450 0.310
37.500 0.430
37.550 0.530
37.600 0.560
37.650 0.590
37.700 0.730
37.750 1.000
37.800 1.030
37.850 1.010
37.900 0.960
37.950 0.940
38.000 0.950
38.050 0.970
38.100 0.960
38.150 0.810
38.200 0.750
38.250 0.970
38.300 1.010
38.350 0.800
38.400 0.630
38.450 0.700
38.500 0.780
38.550 0.830
38.600 0.950
38.650 1.060
38.700 1.530
38.750 1.790
38.800 1.810
38.850 1.760
38.900 1.690
38.950 1.470
39.000 1.270
39.050 1.230
39.100 1.250
39.150 1.500
39.200 1.800
39.250 1.830
39.300 1.660
39.350 1.300
39.400 1.130
39.450 1.150
39.500 1.210
39.550 1.240
39.600 1.200
39.650 1.110
39.700 1.130
39.750 1.130
39.800 1.090
39.850 1.050
39.900 1.030
39.950 1.040
40.000 1.070
40.050 1.180
40.100 1.280
40.150 1.380
40.200 1.390
40.250 1.330
40.300 1.230
40.350 1.150
40.400 1.080
40.450 1.060
40.500 1.080
40.550 1.050
40.600 0.990
40.650 0.930
40.700 0.960
40.750 1.020
40.800 1.050
40.850 1.010
40.900 0.980
40.950 0.980
41.000 1.080
41.050 1.250
41.100 1.280
41.150 1.150
41.200 1.010
41.250 0.930
41.300 0.950
41.350 1.030
41.400 1.040
41.450 1.010
41.500 0.950
41.550 0.880
41.600 0.860
41.650 0.870
41.700 0.880
41.750 0.830
41.800 0.760
41.850 0.730
41.900 0.790
41.950 0.880
42.000 1.000
42.050 1.130
42.100 1.230
42.150 1.200
42.200 1.070
42.250 0.970
42.300 0.870
42.350 0.810
42.400 0.900
42.450 0.980
42.500 1.050
42.550 1.080
42.600 1.020
42.650 0.950
42.700 0.970
42.750 0.990
42.800 0.960
42.850 0.950
42.900 0.910
42.950 0.870
43.000 0.830
43.050 0.850
43.100 0.900
43.150 0.950
43.200 0.940
43.250 0.880
43.300 0.780
43.350 0.700
43.400 0.680
43.450 0.690
43.500 0.690
43.550 0.640
43.600 0.580
43.650 0.550
43.700 0.530
43.750 0.520
43.800 0.500
43.850 0.470
43.900 0.450
43.950 0.410
44.000 0.450
44.050 0.480
44.100 0.530
44.150 0.550
44.200 0.560
44.250 0.570
44.300 0.600
44.350 0.610
44.400 0.600
44.450 0.570
44.500 0.520
44.550 0.490
44.600 0.470
44.650 0.460
44.700 0.460
44.750 0.480
44.800 0.530
44.850 0.550
44.900 0.570
44.950 0.550
45.000 0.530
45.050 0.500
45.100 0.510
45.150 0.530
45.200 0.580
45.250 0.600
45.300 0.620
45.350 0.580
45.400 0.550
45.450 0.510
45.500 0.470
45.550 0.430
45.600 0.440
45.650 0.480
45.700 0.510
45.750 0.530
45.800 0.550
45.850 0.530
45.900 0.520
45.950 0.500
46.000 0.500
46.050 0.500
46.100 0.490
46.150 0.490
46.200 0.510
46.250 0.520
46.300 0.530
46.350 0.520
46.400 0.520
46.450 0.530
46.500 0.570
46.550 0.610
46.600 0.670
46.650 0.720
46.700 0.730
46.750 0.710
46.800 0.680
46.850 0.640
46.900 0.630
46.950 0.620
47.000 0.590
47.050 0.530
47.100 0.500
47.150 0.470
47.200 0.400
47.250 0.380
47.300 0.380
47.350 0.420
47.400 0.470
47.450 0.500
47.500 0.520
47.550 0.520
47.600 0.520
47.650 0.520
47.700 0.490
47.750 0.460
47.800 0.450
47.850 0.480
47.900 0.480
47.950 0.450
48.000 0.390
48.050 0.350
48.100 0.320
48.150 0.290
48.200 0.260
48.250 0.230
48.300 0.230
48.350 0.230
48.400 0.220
48.450 0.210
48.500 0.200
48.550 0.180
48.600 0.170
48.650 0.170
48.700 0.160
48.750 0.150
48.800 0.150
48.850 0.150
48.900 0.150
48.950 0.150
49.000 0.150
49.050 0.150
49.100 0.140
49.150 0.140
49.200 0.140
49.250 0.130
49.300 0.130
49.350 0.130
49.400 0.130
49.450 0.130
49.500 0.120
49.550 0.120
49.600 0.120
49.650 0.130
49.700 0.130
49.750 0.170
49.800 0.180
49.850 0.170
49.900 0.150
49.950 0.160


==> figs/cata2/data/exp_gage_7.txt <==
0.000 -0.120
0.050 0.020
0.100 0.050
0.150 0.050
0.200 0.060
0.250 0.060
0.300 0.070
0.350 0.070
0.400 0.080
0.450 0.070
0.500 0.060
0.550 0.070
0.600 0.070
0.650 0.080
0.700 0.080
0.750 0.080
0.800 0.080
0.850 0.070
0.900 0.080
0.950 0.070
1.000 0.070
1.050 0.080
1.100 0.080
1.150 0.070
1.200 0.080
1.250 0.080
1.300 0.080
1.350 0.080
1.400 0.080
1.450 0.080
1.500 0.080
1.550 0.080
1.600 0.080
1.650 0.080
1.700 0.080
1.750 0.080
1.800 0.080
1.850 0.080
1.900 0.090
1.950 0.080
2.000 0.050
2.050 0.080
2.100 0.070
2.150 0.080
2.200 0.080
2.250 0.080
2.300 0.080
2.350 0.090
2.400 0.100
2.450 0.110
2.500 0.110
2.550 0.120
2.600 0.100
2.650 0.140
2.700 0.180
2.750 0.210
2.800 0.240
2.850 0.310
2.900 0.330
2.950 0.340
3.000 0.340
3.050 0.340
3.100 0.340
3.150 0.340
3.200 0.340
3.250 0.350
3.300 0.340
3.350 0.350
3.400 0.340
3.450 0.360
3.500 0.350
3.550 0.360
3.600 0.360
3.650 0.360
3.700 0.360
3.750 0.360
3.800 0.370
3.850 0.370
3.900 0.370
3.950 0.370
4.000 0.360
4.050 0.360
4.100 0.360
4.150 0.360
4.200 0.370
4.250 0.360
4.300 0.370
4.350 0.360
4.400 0.370
4.450 0.370
4.500 0.380
4.550 0.370
4.600 0.380
4.650 0.390
4.700 0.400
4.750 0.420
4.800 0.430
4.850 0.460
4.900 0.460
4.950 0.470
5.000 0.470
5.050 0.470
5.100 0.480
5.150 0.490
5.200 0.500
5.250 0.500
5.300 0.500
5.350 0.500
5.400 0.500
5.450 0.500
5.500 0.500
5.550 0.510
5.600 0.510
5.650 0.500
5.700 0.500
5.750 0.510
5.800 0.500
5.850 0.500
5.900 0.500
5.950 0.490
6.000 0.480
6.050 0.470
6.100 0.460
6.150 0.460
6.200 0.450
6.250 0.440
6.300 0.440
6.350 0.430
6.400 0.430
6.450 0.430
6.500 0.420
6.550 0.410
6.600 0.410
6.650 0.400
6.700 0.390
6.750 0.380
6.800 0.400
6.850 0.370
6.900 0.350
6.950 0.340
7.000 0.310
7.050 0.290
7.100 0.280
7.150 0.270
7.200 0.270
7.250 0.280
7.300 0.290
7.350 0.270
7.400 0.280
7.450 0.280
7.500 0.280
7.550 0.280
7.600 0.300
7.650 0.330
7.700 0.350
7.750 0.360
7.800 0.370
7.850 0.380
7.900 0.380
7.950 0.370
8.000 0.380
8.050 0.370
8.100 0.370
8.150 0.360
8.200 0.360
8.250 0.370
8.300 0.380
8.350 0.370
8.400 0.370
8.450 0.360
8.500 0.360
8.550 0.360
8.600 0.370
8.650 0.350
8.700 0.330
8.750 0.290
8.800 0.290
8.850 0.270
8.900 0.270
8.950 0.280
9.000 0.270
9.050 0.270
9.100 0.270
9.150 0.270
9.200 0.260
9.250 0.260
9.300 0.250
9.350 0.230
9.400 0.220
9.450 0.190
9.500 0.150
9.550 0.120
9.600 0.100
9.650 0.080
9.700 0.070
9.750 0.060
9.800 0.020
9.850 0.030
9.900 0.020
9.950 0.010
10.000 -0.020
10.050 -0.040
10.100 -0.050
10.150 -0.060
10.200 -0.080
10.250 -0.130
10.300 -0.160
10.350 -0.180
10.400 -0.190
10.450 -0.190
10.500 -0.190
10.550 -0.200
10.600 -0.210
10.650 -0.200
10.700 -0.210
10.750 -0.210
10.800 -0.220
10.850 -0.220
10.900 -0.230
10.950 -0.240
11.000 -0.240
11.050 -0.230
11.100 -0.240
11.150 -0.250
11.200 -0.250
11.250 -0.250
11.300 -0.250
11.350 -0.270
11.400 -0.250
11.450 -0.270
11.500 -0.250
11.550 -0.270
11.600 -0.270
11.650 -0.280
11.700 -0.290
11.750 -0.290
11.800 -0.290
11.850 -0.300
11.900 -0.300
11.950 -0.310
12.000 -0.330
12.050 -0.350
12.100 -0.350
12.150 -0.360
12.200 -0.380
12.250 -0.380
12.300 -0.390
12.350 -0.400
12.400 -0.410
12.450 -0.420
12.500 -0.440
12.550 -0.440
12.600 -0.440
12.650 -0.440
12.700 -0.450
12.750 -0.450
12.800 -0.460
12.850 -0.450
12.900 -0.470
12.950 -0.470
13.000 -0.470
13.050 -0.470
13.100 -0.480
13.150 -0.490
13.200 -0.490
13.250 -0.490
13.300 -0.500
13.350 -0.500
13.400 -0.500
13.450 -0.510
13.500 -0.510
13.550 -0.510
13.600 -0.530
13.650 -0.540
13.700 -0.540
13.750 -0.550
13.800 -0.560
13.850 -0.570
13.900 -0.580
13.950 -0.590
14.000 -0.610
14.050 -0.640
14.100 -0.650
14.150 -0.680
14.200 -0.700
14.250 -0.710
14.300 -0.720
14.350 -0.720
14.400 -0.730
14.450 -0.730
14.500 -0.720
14.550 -0.190
14.600 0.050
14.650 0.350
14.700 0.500
14.750 0.490
14.800 0.490
14.850 0.540
14.900 0.630
14.950 0.730
15.000 0.810
15.050 0.910
15.100 1.060
15.150 1.120
15.200 1.190
15.250 1.240
15.300 1.280
15.350 1.310
15.400 1.340
15.450 1.350
15.500 1.390
15.550 1.420
15.600 1.430
15.650 1.470
15.700 1.520
15.750 1.570
15.800 1.620
15.850 1.670
15.900 1.710
15.950 1.720
16.000 1.760
16.050 1.770
16.100 1.800
16.150 1.810
16.200 1.810
16.250 1.810
16.300 1.810
16.350 1.810
16.400 1.820
16.450 1.820
16.500 1.820
16.550 1.830
16.600 1.830
16.650 1.840
16.700 1.860
16.750 1.890
16.800 1.970
16.850 2.160
16.900 3.020
16.950 3.660
17.000 3.900
17.050 3.900
17.100 3.630
17.150 3.350
17.200 3.240
17.250 3.520
17.300 3.640
17.350 3.540
17.400 3.330
17.450 3.240
17.500 3.250
17.550 3.170
17.600 3.280
17.650 3.250
17.700 3.290
17.750 3.300
17.800 3.270
17.850 3.020
17.900 2.880
17.950 2.820
18.000 2.760
18.050 2.710
18.100 2.650
18.150 2.550
18.200 2.470
18.250 2.440
18.300 2.420
18.350 2.420
18.400 2.450
18.450 2.400
18.500 2.340
18.550 2.290
18.600 2.270
18.650 2.270
18.700 2.240
18.750 2.220
18.800 2.240
18.850 2.270
18.900 2.340
18.950 2.520
19.000 2.930
19.050 3.400
19.100 3.570
19.150 3.100
19.200 2.530
19.250 2.240
19.300 2.080
19.350 2.070
19.400 2.260
19.450 2.310
19.500 2.170
19.550 2.150
19.600 2.330
19.650 2.360
19.700 2.280
19.750 2.100
19.800 2.000
19.850 1.920
19.900 1.810
19.950 1.690
20.000 1.670
20.050 1.740
20.100 1.800
20.150 1.930
20.200 1.960
20.250 1.900
20.300 1.720
20.350 1.590
20.400 1.580
20.450 1.740
20.500 2.150
20.550 2.200
20.600 1.900
20.650 1.580
20.700 1.470
20.750 1.570
20.800 1.440
20.850 1.230
20.900 1.140
20.950 1.230
21.000 1.400
21.050 1.350
21.100 1.530
21.150 1.600
21.200 1.800
21.250 1.730
21.300 1.500
21.350 1.410
21.400 1.280
21.450 1.180
21.500 1.160
21.550 1.130
21.600 1.130
21.650 1.110
21.700 1.070
21.750 1.040
21.800 0.940
21.850 0.870
21.900 0.830
21.950 0.840
22.000 0.870
22.050 0.940
22.100 0.930
22.150 0.860
22.200 0.810
22.250 0.780
22.300 0.770
22.350 0.760
22.400 0.750
22.450 0.730
22.500 0.720
22.550 0.690
22.600 0.670
22.650 0.610
22.700 0.500
22.750 0.440
22.800 0.370
22.850 0.320
22.900 0.240
22.950 0.190
23.000 0.130
23.050 0.110
23.100 0.090
23.150 0.100
23.200 0.090
23.250 0.070
23.300 0.060
23.350 0.060
23.400 0.060
23.450 0.060
23.500 0.060
23.550 0.050
23.600 0.050
23.650 0.060
23.700 0.050
23.750 0.010
23.800 -0.030
23.850 -0.100
23.900 -0.120
23.950 -0.170
24.000 -0.180
24.050 -0.200
24.100 -0.220
24.150 -0.220
24.200 -0.230
24.250 -0.300
24.300 -0.320
24.350 -0.340
24.400 -0.340
24.450 -0.350
24.500 -0.360
24.550 -0.360
24.600 -0.380
24.650 -0.390
24.700 -0.420
24.750 -0.450
24.800 -0.450
24.850 -0.450
24.900 -0.460
24.950 -0.460
25.000 -0.470
25.050 -0.470
25.100 -0.500
25.150 -0.510
25.200 -0.520
25.250 -0.510
25.300 -0.530
25.350 -0.540
25.400 -0.540
25.450 -0.550
25.500 -0.550
25.550 -0.550
25.600 -0.560
25.650 -0.560
25.700 -0.560
25.750 -0.570
25.800 -0.570
25.850 -0.570
25.900 -0.570
25.950 -0.570
26.000 -0.570
26.050 -0.570
26.100 -0.590
26.150 -0.580
26.200 -0.580
26.250 -0.580
26.300 -0.580
26.350 -0.580
26.400 -0.590
26.450 -0.590
26.500 -0.580
26.550 -0.580
26.600 -0.590
26.650 -0.590
26.700 -0.580
26.750 -0.580
26.800 -0.590
26.850 -0.590
26.900 -0.600
26.950 -0.590
27.000 -0.590
27.050 -0.590
27.100 -0.590
27.150 -0.590
27.200 -0.590
27.250 -0.590
27.300 -0.590
27.350 -0.590
27.400 -0.590
27.450 -0.590
27.500 -0.590
27.550 -0.590
27.600 -0.600
27.650 -0.610
27.700 -0.590
27.750 -0.600
27.800 -0.590
27.850 -0.590
27.900 -0.610
27.950 -0.590
28.000 -0.590
28.050 -0.590
28.100 -0.600
28.150 -0.600
28.200 -0.590
28.250 -0.590
28.300 -0.590
28.350 -0.590
28.400 -0.590
28.450 -0.590
28.500 -0.590
28.550 -0.590
28.600 -0.590
28.650 -0.590
28.700 -0.590
28.750 -0.600
28.800 -0.590
28.850 -0.600
28.900 -0.600
28.950 -0.600
29.000 -0.600
29.050 -0.590
29.100 -0.590
29.150 -0.600
29.200 -0.610
29.250 -0.590
29.300 -0.600
29.350 -0.590
29.400 -0.590
29.450 -0.600
29.500 -0.590
29.550 -0.610
29.600 -0.590
29.650 -0.590
29.700 -0.590
29.750 -0.590
29.800 -0.590
29.850 -0.600
29.900 -0.590
29.950 -0.600
30.000 -0.600
30.050 -0.600
30.100 -0.600
30.150 -0.590
30.200 -0.590
30.250 -0.590
30.300 -0.580
30.350 -0.600
30.400 -0.590
30.450 -0.600
30.500 -0.600
30.550 -0.600
30.600 -0.600
30.650 -0.600
30.700 -0.600
30.750 -0.600
30.800 -0.620
30.850 -0.600
30.900 -0.610
30.950 -0.600
31.000 -0.600
31.050 -0.600
31.100 -0.590
31.150 -0.600
31.200 -0.600
31.250 -0.600
31.300 -0.600
31.350 -0.600
31.400 -0.610
31.450 -0.600
31.500 -0.610
31.550 -0.620
31.600 -0.620
31.650 -0.620
31.700 -0.620
31.750 -0.620
31.800 -0.620
31.850 -0.620
31.900 -0.620
31.950 -0.620
32.000 -0.620
32.050 -0.640
32.100 -0.620
32.150 -0.620
32.200 -0.620
32.250 -0.600
32.300 -0.620
32.350 -0.620
32.400 -0.630
32.450 -0.620
32.500 -0.620
32.550 -0.620
32.600 -0.610
32.650 -0.620
32.700 -0.610
32.750 -0.610
32.800 -0.610
32.850 -0.580
32.900 -0.600
32.950 -0.600
33.000 -0.600
33.050 -0.600
33.100 -0.610
33.150 -0.600
33.200 -0.600
33.250 -0.600
33.300 -0.600
33.350 -0.590
33.400 -0.590
33.450 -0.590
33.500 -0.600
33.550 -0.600
33.600 -0.600
33.650 -0.600
33.700 -0.600
33.750 -0.600
33.800 -0.590
33.850 -0.600
33.900 -0.600
33.950 -0.600
34.000 -0.600
34.050 -0.590
34.100 -0.590
34.150 -0.590
34.200 -0.590
34.250 -0.590
34.300 -0.590
34.350 -0.540
34.400 -0.200
34.450 -0.210
34.500 -0.250
34.550 -0.310
34.600 -0.380
34.650 -0.460
34.700 -0.400
34.750 -0.330
34.800 -0.270
34.850 -0.290
34.900 -0.320
34.950 -0.320
35.000 -0.310
35.050 -0.280
35.100 -0.210
35.150 -0.220
35.200 -0.240
35.250 -0.240
35.300 -0.200
35.350 -0.130
35.400 0.050
35.450 0.080
35.500 0.040
35.550 0.010
35.600 0.040
35.650 -0.010
35.700 -0.090
35.750 -0.140
35.800 -0.030
35.850 0.010
35.900 0.250
35.950 0.150
36.000 0.130
36.050 0.110
36.100 0.050
36.150 0.110
36.200 0.290
36.250 1.050
36.300 1.660
36.350 1.540
36.400 1.310
36.450 1.290
36.500 1.150
36.550 1.140
36.600 1.230
36.650 1.320
36.700 1.110
36.750 1.060
36.800 1.140
36.850 1.030
36.900 0.990
36.950 1.050
37.000 1.040
37.050 1.100
37.100 1.110
37.150 1.070
37.200 1.090
37.250 1.070
37.300 0.930
37.350 0.840
37.400 0.840
37.450 0.800
37.500 0.740
37.550 0.690
37.600 0.660
37.650 0.680
37.700 0.680
37.750 0.740
37.800 0.950
37.850 1.440
37.900 1.560
37.950 1.260
38.000 0.990
38.050 0.920
38.100 1.000
38.150 1.020
38.200 0.900
38.250 0.750
38.300 0.690
38.350 0.750
38.400 0.790
38.450 0.740
38.500 0.690
38.550 0.700
38.600 0.690
38.650 0.540
38.700 0.620
38.750 0.650
38.800 0.580
38.850 0.630
38.900 0.630
38.950 0.690
39.000 0.810
39.050 0.950
39.100 0.830
39.150 0.890
39.200 0.830
39.250 0.770
39.300 0.800
39.350 0.750
39.400 0.730
39.450 0.730
39.500 0.780
39.550 0.920
39.600 1.160
39.650 1.470
39.700 1.610
39.750 1.580
39.800 1.500
39.850 1.400
39.900 1.360
39.950 1.420
40.000 1.490
40.050 1.580
40.100 1.750
40.150 1.880
40.200 1.830
40.250 1.640
40.300 1.450
40.350 1.300
40.400 1.220
40.450 1.160
40.500 1.110
40.550 1.120
40.600 1.100
40.650 1.030
40.700 0.870
40.750 0.800
40.800 0.820
40.850 0.810
40.900 0.800
40.950 0.770
41.000 0.730
41.050 0.750
41.100 0.730
41.150 0.710
41.200 0.720
41.250 0.720
41.300 0.720
41.350 0.770
41.400 0.820
41.450 0.850
41.500 0.890
41.550 0.940
41.600 0.950
41.650 0.940
41.700 1.040
41.750 1.110
41.800 1.180
41.850 1.200
41.900 1.210
41.950 1.170
42.000 1.110
42.050 1.060
42.100 1.060
42.150 1.080
42.200 1.130
42.250 1.110
42.300 1.040
42.350 0.910
42.400 0.820
42.450 0.750
42.500 0.710
42.550 0.700
42.600 0.670
42.650 0.640
42.700 0.630
42.750 0.640
42.800 0.670
42.850 0.700
42.900 0.710
42.950 0.700
43.000 0.670
43.050 0.670
43.100 0.680
43.150 0.680
43.200 0.680
43.250 0.670
43.300 0.640
43.350 0.650
43.400 0.690
43.450 0.710
43.500 0.700
43.550 0.700
43.600 0.750
43.650 1.060
43.700 1.360
43.750 1.400
43.800 1.250
43.850 1.070
43.900 0.840
43.950 0.800
44.000 0.780
44.050 0.770
44.100 0.780
44.150 0.820
44.200 1.020
44.250 1.070
44.300 0.930
44.350 0.850
44.400 0.800
44.450 0.740
44.500 0.690
44.550 0.660
44.600 0.630
44.650 0.590
44.700 0.590
44.750 0.590
44.800 0.570
44.850 0.520
44.900 0.460
44.950 0.430
45.000 0.440
45.050 0.500
45.100 0.520
45.150 0.510
45.200 0.460
45.250 0.390
45.300 0.360
45.350 0.320
45.400 0.310
45.450 0.300
45.500 0.280
45.550 0.250
45.600 0.290
45.650 0.310
45.700 0.350
45.750 0.490
45.800 0.680
45.850 0.770
45.900 0.810
45.950 0.750
46.000 0.690
46.050 0.640
46.100 0.530
46.150 0.390
46.200 0.370
46.250 0.460
46.300 0.660
46.350 0.770
46.400 1.140
46.450 1.150
46.500 0.900
46.550 0.730
46.600 0.770
46.650 0.890
46.700 1.080
46.750 1.130
46.800 1.090
46.850 1.040
46.900 1.020
46.950 1.030
47.000 0.910
47.050 0.860
47.100 0.920
47.150 0.920
47.200 0.920
47.250 0.900
47.300 0.840
47.350 0.750
47.400 0.700
47.450 0.690
47.500 0.650
47.550 0.590
47.600 0.560
47.650 0.580
47.700 0.600
47.750 0.580
47.800 0.540
47.850 0.490
47.900 0.440
47.950 0.360
48.000 0.290
48.050 0.250
48.100 0.210
48.150 0.180
48.200 0.170
48.250 0.140
48.300 0.150
48.350 0.150
48.400 0.140
48.450 0.130
48.500 0.120
48.550 0.110
48.600 0.110
48.650 0.110
48.700 0.110
48.750 0.210
48.800 0.310
48.850 0.180
48.900 0.070
48.950 0.070
49.000 0.060
49.050 0.070
49.100 0.090
49.150 0.050
49.200 0.040
49.250 0.070
49.300 0.060
49.350 0.060
49.400 0.050
49.450 0.050
49.500 0.050
49.550 0.040
49.600 0.040
49.650 0.040
49.700 0.050
49.750 0.050
49.800 0.040
49.850 0.030
49.900 -0.020
49.950 -0.020


==> figs/cata2/data/exp_gage_9.txt <==
0.000 0.050
0.050 0.070
0.100 0.070
0.150 0.090
0.200 0.110
0.250 0.110
0.300 0.110
0.350 0.110
0.400 0.110
0.450 0.110
0.500 0.120
0.550 0.120
0.600 0.120
0.650 0.120
0.700 0.120
0.750 0.120
0.800 0.120
0.850 0.120
0.900 0.120
0.950 0.130
1.000 0.130
1.050 0.140
1.100 0.150
1.150 0.150
1.200 0.150
1.250 0.140
1.300 0.150
1.350 0.150
1.400 0.150
1.450 0.150
1.500 0.150
1.550 0.150
1.600 0.150
1.650 0.150
1.700 0.150
1.750 0.150
1.800 0.150
1.850 0.150
1.900 0.150
1.950 0.160
2.000 0.160
2.050 0.150
2.100 0.160
2.150 0.160
2.200 0.160
2.250 0.160
2.300 0.160
2.350 0.160
2.400 0.160
2.450 0.170
2.500 0.170
2.550 0.170
2.600 0.180
2.650 0.180
2.700 0.180
2.750 0.190
2.800 0.190
2.850 0.180
2.900 0.180
2.950 0.180
3.000 0.170
3.050 0.170
3.100 0.180
3.150 0.180
3.200 0.170
3.250 0.180
3.300 0.180
3.350 0.180
3.400 0.180
3.450 0.190
3.500 0.200
3.550 0.230
3.600 0.260
3.650 0.270
3.700 0.290
3.750 0.290
3.800 0.290
3.850 0.300
3.900 0.300
3.950 0.300
4.000 0.300
4.050 0.300
4.100 0.300
4.150 0.310
4.200 0.310
4.250 0.310
4.300 0.310
4.350 0.320
4.400 0.320
4.450 0.340
4.500 0.360
4.550 0.380
4.600 0.380
4.650 0.380
4.700 0.380
4.750 0.370
4.800 0.360
4.850 0.360
4.900 0.360
4.950 0.360
5.000 0.360
5.050 0.360
5.100 0.360
5.150 0.370
5.200 0.380
5.250 0.390
5.300 0.390
5.350 0.390
5.400 0.390
5.450 0.390
5.500 0.390
5.550 0.390
5.600 0.400
5.650 0.390
5.700 0.400
5.750 0.390
5.800 0.410
5.850 0.400
5.900 0.400
5.950 0.400
6.000 0.400
6.050 0.410
6.100 0.410
6.150 0.410
6.200 0.410
6.250 0.410
6.300 0.400
6.350 0.400
6.400 0.400
6.450 0.400
6.500 0.390
6.550 0.390
6.600 0.390
6.650 0.380
6.700 0.380
6.750 0.380
6.800 0.380
6.850 0.380
6.900 0.380
6.950 0.370
7.000 0.370
7.050 0.370
7.100 0.370
7.150 0.370
7.200 0.370
7.250 0.370
7.300 0.360
7.350 0.360
7.400 0.360
7.450 0.360
7.500 0.360
7.550 0.350
7.600 0.350
7.650 0.350
7.700 0.350
7.750 0.360
7.800 0.350
7.850 0.350
7.900 0.340
7.950 0.330
8.000 0.310
8.050 0.300
8.100 0.300
8.150 0.290
8.200 0.270
8.250 0.260
8.300 0.230
8.350 0.230
8.400 0.220
8.450 0.220
8.500 0.220
8.550 0.220
8.600 0.210
8.650 0.210
8.700 0.210
8.750 0.200
8.800 0.200
8.850 0.190
8.900 0.190
8.950 0.180
9.000 0.180
9.050 0.180
9.100 0.180
9.150 0.170
9.200 0.170
9.250 0.170
9.300 0.160
9.350 0.160
9.400 0.160
9.450 0.150
9.500 0.160
9.550 0.150
9.600 0.150
9.650 0.150
9.700 0.150
9.750 0.150
9.800 0.150
9.850 0.140
9.900 0.140
9.950 0.140
10.000 0.130
10.050 0.130
10.100 0.130
10.150 0.120
10.200 0.120
10.250 0.120
10.300 0.120
10.350 0.120
10.400 0.120
10.450 0.130
10.500 0.120
10.550 0.130
10.600 0.130
10.650 0.130
10.700 0.120
10.750 0.120
10.800 0.120
10.850 0.120
10.900 0.120
10.950 0.100
11.000 0.090
11.050 0.080
11.100 0.070
11.150 0.050
11.200 0.040
11.250 0.040
11.300 0.030
11.350 0.030
11.400 0.020
11.450 0.020
11.500 0.010
11.550 0.010
11.600 0.010
11.650 -0.010
11.700 -0.020
11.750 -0.030
11.800 -0.030
11.850 -0.050
11.900 -0.060
11.950 -0.070
12.000 -0.080
12.050 -0.100
12.100 -0.110
12.150 -0.100
12.200 -0.120
12.250 -0.130
12.300 -0.140
12.350 -0.150
12.400 -0.150
12.450 -0.160
12.500 -0.160
12.550 -0.160
12.600 -0.170
12.650 -0.180
12.700 -0.190
12.750 -0.200
12.800 -0.200
12.850 -0.200
12.900 -0.210
12.950 -0.210
13.000 -0.210
13.050 -0.220
13.100 -0.220
13.150 -0.220
13.200 -0.220
13.250 -0.230
13.300 -0.230
13.350 -0.230
13.400 -0.240
13.450 -0.240
13.500 -0.240
13.550 -0.240
13.600 -0.240
13.650 -0.240
13.700 -0.240
13.750 -0.240
13.800 -0.250
13.850 -0.250
13.900 -0.250
13.950 -0.250
14.000 -0.250
14.050 -0.250
14.100 -0.250
14.150 -0.250
14.200 -0.250
14.250 -0.250
14.300 -0.250
14.350 -0.260
14.400 -0.260
14.450 -0.260
14.500 -0.260
14.550 -0.260
14.600 -0.260
14.650 -0.260
14.700 0.060
14.750 0.120
14.800 0.370
14.850 0.400
14.900 0.410
14.950 0.500
15.000 0.790
15.050 0.840
15.100 0.890
15.150 0.930
15.200 0.970
15.250 1.000
15.300 1.030
15.350 1.050
15.400 1.070
15.450 1.090
15.500 1.120
15.550 1.160
15.600 1.250
15.650 1.310
15.700 1.370
15.750 1.410
15.800 1.440
15.850 1.470
15.900 1.530
15.950 1.600
16.000 1.650
16.050 1.690
16.100 1.750
16.150 1.840
16.200 1.940
16.250 2.050
16.300 2.200
16.350 2.360
16.400 2.540
16.450 2.660
16.500 2.690
16.550 2.690
16.600 2.690
16.650 2.680
16.700 2.740
16.750 3.210
16.800 4.190
16.850 4.540
16.900 4.160
16.950 3.700
17.000 3.440
17.050 3.360
17.100 3.310
17.150 3.400
17.200 3.690
17.250 4.150
17.300 4.250
17.350 3.880
17.400 3.590
17.450 3.470
17.500 3.620
17.550 3.750
17.600 3.820
17.650 3.720
17.700 3.550
17.750 3.330
17.800 3.170
17.850 3.140
17.900 3.210
17.950 3.170
18.000 3.040
18.050 2.900
18.100 2.800
18.150 2.730
18.200 2.660
18.250 2.600
18.300 2.520
18.350 2.450
18.400 2.450
18.450 2.480
18.500 2.400
18.550 2.230
18.600 2.110
18.650 2.090
18.700 2.060
18.750 2.000
18.800 1.930
18.850 1.900
18.900 1.870
18.950 1.860
19.000 1.830
19.050 1.810
19.100 1.780
19.150 1.730
19.200 1.640
19.250 1.580
19.300 1.530
19.350 1.520
19.400 1.510
19.450 1.490
19.500 1.460
19.550 1.430
19.600 1.430
19.650 1.410
19.700 1.360
19.750 1.370
19.800 1.420
19.850 1.490
19.900 1.650
19.950 1.760
20.000 1.690
20.050 1.530
20.100 1.430
20.150 1.360
20.200 1.290
20.250 1.200
20.300 1.130
20.350 1.090
20.400 1.060
20.450 1.060
20.500 1.080
20.550 1.100
20.600 1.110
20.650 1.110
20.700 1.110
20.750 1.100
20.800 1.050
20.850 1.030
20.900 1.020
20.950 1.020
21.000 1.010
21.050 1.010
21.100 1.020
21.150 1.060
21.200 1.130
21.250 1.200
21.300 1.100
21.350 1.050
21.400 1.050
21.450 1.060
21.500 1.050
21.550 1.010
21.600 0.980
21.650 0.970
21.700 0.930
21.750 0.910
21.800 0.880
21.850 0.890
21.900 0.920
21.950 0.890
22.000 0.880
22.050 0.850
22.100 0.790
22.150 0.680
22.200 0.650
22.250 0.610
22.300 0.540
22.350 0.500
22.400 0.480
22.450 0.470
22.500 0.440
22.550 0.410
22.600 0.400
22.650 0.390
22.700 0.370
22.750 0.360
22.800 0.360
22.850 0.350
22.900 0.340
22.950 0.330
23.000 0.310
23.050 0.310
23.100 0.270
23.150 0.210
23.200 0.190
23.250 0.150
23.300 0.130
23.350 0.120
23.400 0.100
23.450 0.090
23.500 0.080
23.550 0.060
23.600 0.040
23.650 0.010
23.700 -0.010
23.750 -0.020
23.800 -0.030
23.850 -0.030
23.900 -0.050
23.950 -0.050
24.000 -0.070
24.050 -0.100
24.100 -0.120
24.150 -0.130
24.200 -0.140
24.250 -0.160
24.300 -0.200
24.350 -0.220
24.400 -0.230
24.450 -0.250
24.500 -0.250
24.550 -0.260
24.600 -0.270
24.650 -0.280
24.700 -0.280
24.750 -0.290
24.800 -0.290
24.850 -0.290
24.900 -0.300
24.950 -0.310
25.000 -0.310
25.050 -0.310
25.100 -0.310
25.150 -0.320
25.200 -0.320
25.250 -0.320
25.300 -0.320
25.350 -0.320
25.400 -0.320
25.450 -0.320
25.500 -0.330
25.550 -0.330
25.600 -0.330
25.650 -0.330
25.700 -0.340
25.750 -0.330
25.800 -0.330
25.850 -0.330
25.900 -0.330
25.950 -0.340
26.000 -0.340
26.050 -0.340
26.100 -0.340
26.150 -0.340
26.200 -0.340
26.250 -0.340
26.300 -0.340
26.350 -0.340
26.400 -0.340
26.450 -0.340
26.500 -0.340
26.550 -0.340
26.600 -0.340
26.650 -0.350
26.700 -0.340
26.750 -0.350
26.800 -0.340
26.850 -0.340
26.900 -0.340
26.950 -0.350
27.000 -0.340
27.050 -0.350
27.100 -0.350
27.150 -0.350
27.200 -0.350
27.250 -0.350
27.300 -0.350
27.350 -0.350
27.400 -0.350
27.450 -0.350
27.500 -0.350
27.550 -0.350
27.600 -0.350
27.650 -0.350
27.700 -0.350
27.750 -0.350
27.800 -0.350
27.850 -0.350
27.900 -0.350
27.950 -0.350
28.000 -0.350
28.050 -0.360
28.100 -0.350
28.150 -0.360
28.200 -0.360
28.250 -0.360
28.300 -0.350
28.350 -0.350
28.400 -0.360
28.450 -0.360
28.500 -0.360
28.550 -0.360
28.600 -0.360
28.650 -0.360
28.700 -0.360
28.750 -0.360
28.800 -0.360
28.850 -0.360
28.900 -0.360
28.950 -0.360
29.000 -0.360
29.050 -0.360
29.100 -0.360
29.150 -0.360
29.200 -0.360
29.250 -0.360
29.300 -0.360
29.350 -0.360
29.400 -0.360
29.450 -0.360
29.500 -0.360
29.550 -0.360
29.600 -0.370
29.650 -0.360
29.700 -0.370
29.750 -0.360
29.800 -0.360
29.850 -0.370
29.900 -0.370
29.950 -0.370
30.000 -0.360
30.050 -0.370
30.100 -0.370
30.150 -0.370
30.200 -0.360
30.250 -0.360
30.300 -0.360
30.350 -0.360
30.400 -0.360
30.450 -0.370
30.500 -0.370
30.550 -0.360
30.600 -0.360
30.650 -0.360
30.700 -0.370
30.750 -0.370
30.800 -0.370
30.850 -0.370
30.900 -0.370
30.950 -0.360
31.000 -0.370
31.050 -0.370
31.100 -0.370
31.150 -0.370
31.200 -0.370
31.250 -0.370
31.300 -0.370
31.350 -0.370
31.400 -0.370
31.450 -0.370
31.500 -0.370
31.550 -0.370
31.600 -0.370
31.650 -0.370
31.700 -0.370
31.750 -0.360
31.800 -0.370
31.850 -0.370
31.900 -0.370
31.950 -0.370
32.000 -0.370
32.050 -0.370
32.100 -0.370
32.150 -0.370
32.200 -0.370
32.250 -0.370
32.300 -0.370
32.350 -0.370
32.400 -0.370
32.450 -0.380
32.500 -0.370
32.550 -0.370
32.600 -0.370
32.650 -0.370
32.700 -0.370
32.750 -0.370
32.800 -0.370
32.850 -0.370
32.900 -0.380
32.950 -0.370
33.000 -0.370
33.050 -0.370
33.100 -0.370
33.150 -0.370
33.200 -0.370
33.250 -0.370
33.300 -0.370
33.350 -0.370
33.400 -0.360
33.450 -0.370
33.500 -0.370
33.550 -0.380
33.600 -0.370
33.650 -0.380
33.700 -0.140
33.750 -0.060
33.800 -0.020
33.850 0.010
33.900 0.030
33.950 0.040
34.000 0.040
34.050 0.020
34.100 0.010
34.150 0.010
34.200 -0.010
34.250 -0.010
34.300 -0.020
34.350 -0.040
34.400 -0.060
34.450 -0.070
34.500 -0.070
34.550 -0.060
34.600 -0.040
34.650 -0.020
34.700 0.020
34.750 0.020
34.800 0.010
34.850 0.080
34.900 0.110
34.950 0.120
35.000 0.120
35.050 0.180
35.100 0.260
35.150 0.300
35.200 0.300
35.250 0.310
35.300 0.300
35.350 0.260
35.400 0.230
35.450 0.210
35.500 0.160
35.550 0.170
35.600 0.120
35.650 0.110
35.700 0.100
35.750 0.090
35.800 0.100
35.850 0.100
35.900 0.090
35.950 0.090
36.000 0.090
36.050 0.090
36.100 0.090
36.150 0.090
36.200 0.100
36.250 0.140
36.300 0.170
36.350 0.180
36.400 0.150
36.450 0.120
36.500 0.120
36.550 0.130
36.600 0.140
36.650 0.200
36.700 0.240
36.750 0.290
36.800 0.310
36.850 0.300
36.900 0.310
36.950 0.320
37.000 0.350
37.050 0.380
37.100 0.410
37.150 0.480
37.200 0.650
37.250 0.940
37.300 1.060
37.350 1.260
37.400 1.370
37.450 1.060
37.500 0.970
37.550 0.940
37.600 0.940
37.650 0.910
37.700 0.860
37.750 0.830
37.800 0.830
37.850 0.700
37.900 0.590
37.950 0.650
38.000 0.600
38.050 0.510
38.100 0.490
38.150 0.480
38.200 0.460
38.250 0.450
38.300 0.450
38.350 0.440
38.400 0.420
38.450 0.390
38.500 0.390
38.550 0.420
38.600 0.440
38.650 0.450
38.700 0.490
38.750 0.540
38.800 0.530
38.850 0.480
38.900 0.460
38.950 0.470
39.000 0.620
39.050 0.860
39.100 0.980
39.150 0.960
39.200 0.810
39.250 0.820
39.300 0.720
39.350 0.560
39.400 0.460
39.450 0.420
39.500 0.420
39.550 0.420
39.600 0.390
39.650 0.350
39.700 0.370
39.750 0.370
39.800 0.350
39.850 0.360
39.900 0.440
39.950 0.460
40.000 0.490
40.050 0.470
40.100 0.460
40.150 0.460
40.200 0.460
40.250 0.480
40.300 0.480
40.350 0.470
40.400 0.660
40.450 1.250
40.500 1.210
40.550 0.950
40.600 0.650
40.650 0.610
40.700 0.810
40.750 0.800
40.800 0.820
40.850 0.860
40.900 0.870
40.950 0.830
41.000 0.670
41.050 0.600
41.100 0.560
41.150 0.510
41.200 0.480
41.250 0.490
41.300 0.510
41.350 0.510
41.400 0.490
41.450 0.460
41.500 0.460
41.550 0.480
41.600 0.480
41.650 0.500
41.700 0.720
41.750 0.850
41.800 0.890
41.850 0.920
41.900 0.910
41.950 0.880
42.000 0.870
42.050 0.850
42.100 0.840
42.150 0.840
42.200 0.810
42.250 0.800
42.300 0.770
42.350 0.840
42.400 1.020
42.450 1.510
42.500 1.340
42.550 0.990
42.600 0.920
42.650 0.950
42.700 1.000
42.750 1.050
42.800 1.060
42.850 1.000
42.900 0.960
42.950 0.940
43.000 0.960
43.050 0.980
43.100 0.960
43.150 0.920
43.200 0.880
43.250 0.860
43.300 0.850
43.350 0.840
43.400 0.760
43.450 0.540
43.500 0.490
43.550 0.480
43.600 0.470
43.650 0.480
43.700 0.550
43.750 0.800
43.800 0.810
43.850 0.670
43.900 0.540
43.950 0.510
44.000 0.520
44.050 0.600
44.100 0.660
44.150 0.610
44.200 0.530
44.250 0.500
44.300 0.460
44.350 0.460
44.400 0.480
44.450 0.490
44.500 0.540
44.550 0.770
44.600 0.880
44.650 0.970
44.700 1.020
44.750 0.990
44.800 0.910
44.850 0.810
44.900 0.550
44.950 0.510
45.000 0.550
45.050 0.720
45.100 0.820
45.150 0.810
45.200 0.750
45.250 0.580
45.300 0.490
45.350 0.450
45.400 0.430
45.450 0.420
45.500 0.400
45.550 0.370
45.600 0.370
45.650 0.380
45.700 0.410
45.750 0.430
45.800 0.470
45.850 0.580
45.900 0.820
45.950 0.840
46.000 0.750
46.050 0.520
46.100 0.450
46.150 0.430
46.200 0.430
46.250 0.460
46.300 0.530
46.350 0.750
46.400 0.810
46.450 0.690
46.500 0.530
46.550 0.500
46.600 0.520
46.650 0.520
46.700 0.520
46.750 0.490
46.800 0.460
46.850 0.440
46.900 0.440
46.950 0.450
47.000 0.450
47.050 0.450
47.100 0.430
47.150 0.410
47.200 0.400
47.250 0.400
47.300 0.410
47.350 0.410
47.400 0.410
47.450 0.420
47.500 0.430
47.550 0.450
47.600 0.470
47.650 0.490
47.700 0.470
47.750 0.440
47.800 0.410
47.850 0.380
47.900 0.370
47.950 0.380
48.000 0.370
48.050 0.360
48.100 0.350
48.150 0.320
48.200 0.300
48.250 0.280
48.300 0.260
48.350 0.260
48.400 0.260
48.450 0.230
48.500 0.230
48.550 0.230
48.600 0.220
48.650 0.210
48.700 0.200
48.750 0.190
48.800 0.180
48.850 0.140
48.900 0.110
48.950 0.100
49.000 0.100
49.050 0.100
49.100 0.080
49.150 0.070
49.200 0.070
49.250 0.060
49.300 0.040
49.350 0.040
49.400 0.050
49.450 0.070
49.500 0.090
49.550 0.110
49.600 0.110
49.650 0.090
49.700 0.080
49.750 0.070
49.800 0.050
49.850 0.020
49.900 -0.020
49.950 -0.040


==> figs/cata2/initial_profile.txt <==
0.000 -0.001
0.050 -0.000
0.100 0.001
0.150 0.002
0.200 0.002
0.250 0.003
0.300 0.003
0.350 0.004
0.400 0.004
0.450 0.004
0.500 0.004
0.550 0.004
0.600 0.004
0.650 0.004
0.700 0.003
0.750 0.003
0.800 0.003
0.850 0.003
0.900 0.003
0.950 0.003
1.000 0.003
1.050 0.003
1.100 0.003
1.150 0.003
1.200 0.003
1.250 0.003
1.300 0.003
1.350 0.003
1.400 0.003
1.450 0.004
1.500 0.004
1.550 0.004
1.600 0.004
1.650 0.004
1.700 0.005
1.750 0.005
1.800 0.005
1.850 0.005
1.900 0.005
1.950 0.005
2.000 0.006
2.050 0.006
2.100 0.005
2.150 0.005
2.200 0.005
2.250 0.004
2.300 0.004
2.350 0.003
2.400 0.001
2.450 0.000
2.500 -0.001
2.550 -0.003
2.600 -0.005
2.650 -0.007
2.700 -0.009
2.750 -0.011
2.800 -0.014
2.850 -0.016
2.900 -0.018
2.950 -0.021
3.000 -0.023
3.050 -0.026
3.100 -0.028
3.150 -0.030
3.200 -0.032
3.250 -0.035
3.300 -0.037
3.350 -0.040
3.400 -0.043
3.450 -0.046
3.500 -0.049
3.550 -0.052
3.600 -0.056
3.650 -0.060
3.700 -0.065
3.750 -0.070
3.800 -0.076
3.850 -0.081
3.900 -0.088
3.950 -0.094
4.000 -0.101
4.050 -0.108
4.100 -0.115
4.150 -0.123
4.200 -0.130
4.250 -0.137
4.300 -0.144
4.350 -0.151
4.400 -0.158
4.450 -0.165
4.500 -0.171
4.550 -0.176
4.600 -0.182
4.650 -0.186
4.700 -0.191
4.750 -0.195
4.800 -0.199
4.850 -0.202
4.900 -0.206
4.950 -0.209
5.000 -0.212
5.050 -0.214
5.100 -0.217
5.150 -0.220
5.200 -0.223
5.250 -0.225
5.300 -0.228
5.350 -0.231
5.400 -0.235
5.450 -0.238
5.500 -0.241
5.550 -0.244
5.600 -0.248
5.650 -0.251
5.700 -0.254
5.750 -0.258
5.800 -0.261
5.850 -0.264
5.900 -0.267
5.950 -0.269
6.000 -0.272
6.050 -0.274
6.100 -0.276
6.150 -0.278
6.200 -0.279
6.250 -0.281
6.300 -0.282
6.350 -0.284
6.400 -0.285
6.450 -0.286
6.500 -0.287
6.550 -0.288
6.600 -0.289
6.650 -0.291
6.700 -0.292
6.750 -0.293
6.800 -0.293
6.850 -0.294
6.900 -0.294
6.950 -0.294
7.000 -0.294
7.050 -0.292
7.100 -0.291
7.150 -0.288
7.200 -0.285
7.250 -0.281
7.300 -0.276
7.350 -0.270
7.400 -0.263
7.450 -0.255
7.500 -0.246
7.550 -0.236
7.600 -0.225
7.650 -0.214
7.700 -0.202
7.750 -0.190
7.800 -0.177
7.850 -0.164
7.900 -0.151
7.950 -0.138
8.000 -0.125
8.050 -0.113
8.100 -0.100
8.150 -0.088
8.200 -0.076
8.250 -0.064
8.300 -0.052
8.350 -0.041
8.400 -0.029
8.450 -0.016
8.500 -0.004
8.550 0.010
8.600 0.024
8.650 0.039
8.700 0.056
8.750 0.074
8.800 0.093
8.850 0.114
8.900 0.137
8.950 0.162
9.000 0.188
9.050 0.216
9.100 0.246
9.150 0.277
9.200 0.310
9.250 0.344
9.300 0.378
9.350 0.414
9.400 0.450
9.450 0.487
9.500 0.523
9.550 0.560
9.600 0.596
9.650 0.632
9.700 0.668
9.750 0.702
9.800 0.736
9.850 0.770
9.900 0.802
9.950 0.834
10.000 0.865
10.050 0.895
10.100 0.924
10.150 0.953
10.200 0.981
10.250 1.008
10.300 1.035
10.350 1.061
10.400 1.088
10.450 1.113
10.500 1.139
10.550 1.164
10.600 1.188
10.650 1.212
10.700 1.236
10.750 1.259
10.800 1.282
10.850 1.305
10.900 1.326
10.950 1.347
11.000 1.368
11.050 1.387
11.100 1.406
11.150 1.424
11.200 1.441
11.250 1.458
11.300 1.473
11.350 1.488
11.400 1.502
11.450 1.515
11.500 1.528
11.550 1.539
11.600 1.550
11.650 1.560
11.700 1.569
11.750 1.578
11.800 1.585
11.850 1.592
11.900 1.599
11.950 1.604
12.000 1.609
12.050 1.612
12.100 1.615
12.150 1.617
12.200 1.619
12.250 1.619
12.300 1.618
12.350 1.617
12.400 1.614
12.450 1.610
12.500 1.606
12.550 1.600
12.600 1.593
12.650 1.586
12.700 1.577
12.750 1.567
12.800 1.557
12.850 1.545
12.900 1.533
12.950 1.520
13.000 1.506
13.050 1.491
13.100 1.476
13.150 1.460
13.200 1.444
13.250 1.428
13.300 1.411
13.350 1.394
13.400 1.377
13.450 1.359
13.500 1.341
13.550 1.324
13.600 1.305
13.650 1.287
13.700 1.269
13.750 1.250
13.800 1.231
13.850 1.212
13.900 1.192
13.950 1.172
14.000 1.152
14.050 1.131
14.100 1.110
14.150 1.087
14.200 1.065
14.250 1.042
14.300 1.018
14.350 0.994
14.400 0.969
14.450 0.944
14.500 0.918
14.550 0.892
14.600 0.865
14.650 0.838
14.700 0.811
14.750 0.784
14.800 0.756
14.850 0.729
14.900 0.701
14.950 0.673
15.000 0.646
15.050 0.618
15.100 0.590
15.150 0.563
15.200 0.535
15.250 0.508
15.300 0.481
15.350 0.454
15.400 0.428
15.450 0.402
15.500 0.377
15.550 0.352
15.600 0.328
15.650 0.305
15.700 0.283
15.750 0.262
15.800 0.241
15.850 0.222
15.900 0.204
15.950 0.188
16.000 0.172
16.050 0.157
16.100 0.144
16.150 0.131
16.200 0.120
16.250 0.109
16.300 0.098
16.350 0.088
16.400 0.079
16.450 0.069
16.500 0.059
16.550 0.049
16.600 0.039
16.650 0.028
16.700 0.016
16.750 0.004
16.800 -0.008
16.850 -0.022
16.900 -0.035
16.950 -0.050
17.000 -0.064
17.050 -0.079
17.100 -0.095
17.150 -0.110
17.200 -0.125
17.250 -0.140
17.300 -0.155
17.350 -0.170
17.400 -0.185
17.450 -0.199
17.500 -0.213
17.550 -0.227
17.600 -0.241
17.650 -0.255
17.700 -0.269
17.750 -0.284
17.800 -0.299
17.850 -0.314
17.900 -0.330
17.950 -0.348
18.000 -0.365
18.050 -0.384
18.100 -0.404
18.150 -0.425
18.200 -0.446
18.250 -0.468
18.300 -0.491
18.350 -0.515
18.400 -0.539
18.450 -0.563
18.500 -0.587
18.550 -0.612
18.600 -0.636
18.650 -0.659
18.700 -0.683
18.750 -0.706
18.800 -0.728
18.850 -0.749
18.900 -0.770
18.950 -0.791
19.000 -0.810
19.050 -0.829
19.100 -0.848
19.150 -0.866
19.200 -0.883
19.250 -0.900
19.300 -0.917
19.350 -0.933
19.400 -0.949
19.450 -0.965
19.500 -0.980
19.550 -0.995
19.600 -1.010
19.650 -1.024
19.700 -1.038
19.750 -1.051
19.800 -1.063
19.850 -1.075
19.900 -1.086
19.950 -1.097
20.000 -1.107
20.050 -1.115
20.100 -1.124
20.150 -1.131
20.200 -1.137
20.250 -1.142
20.300 -1.147
20.350 -1.149
20.400 -1.151
20.450 -1.151
20.500 -1.149
20.550 -1.145
20.600 -1.139
20.650 -1.131
20.700 -1.120
20.750 -1.106
20.800 -1.089
20.850 -1.069
20.900 -1.045
20.950 -1.017
21.000 -0.986
21.050 -0.952
21.100 -0.913
21.150 -0.872
21.200 -0.827
21.250 -0.779
21.300 -0.728
21.350 -0.676
21.400 -0.622
21.450 -0.567
21.500 -0.512
21.550 -0.457
21.600 -0.402
21.650 -0.349
21.700 -0.298
21.750 -0.249
21.800 -0.203
21.850 -0.160
21.900 -0.120
21.950 -0.084
22.000 -0.052
22.050 -0.023
22.100 0.002
22.150 0.024
22.200 0.042
22.250 0.058
22.300 0.071
22.350 0.082
22.400 0.091
22.450 0.098
22.500 0.105


==> figs/cata2/numerics/gage_5.txt <==
0.200 0.000
0.400 0.000
0.600 0.000
0.800 0.000
1.000 0.000
1.200 0.000
1.400 0.000
1.600 0.000
1.800 0.000
2.000 0.000
2.200 0.000
2.400 0.000
2.600 0.000
2.800 0.000
3.000 0.000
3.200 0.000
3.400 0.000
3.600 0.000
3.800 0.000
4.000 0.000
4.200 0.000
4.400 0.000
4.600 0.000
4.800 0.000
5.000 0.001
5.200 0.004
5.400 0.012
5.600 0.029
5.800 0.061
6.000 0.108
6.200 0.158
6.400 0.199
6.600 0.225
6.800 0.239
7.000 0.245
7.200 0.249
7.400 0.254
7.600 0.263
7.800 0.274
8.000 0.284
8.200 0.293
8.400 0.297
8.600 0.297
8.800 0.297
9.000 0.297
9.200 0.297
9.400 0.298
9.600 0.312
9.800 0.321
10.000 0.304
10.200 0.279
10.400 0.253
10.600 0.214
10.800 0.170
11.000 0.131
11.200 0.111
11.400 0.124
11.600 0.152
11.800 0.156
12.000 0.119
12.200 0.072
12.400 0.029
12.600 -0.009
12.800 -0.046
13.000 -0.086
13.200 -0.128
13.400 -0.169
13.600 -0.202
13.800 -0.219
14.000 -0.205
14.200 -0.126
14.400 0.150
14.600 0.770
14.800 1.123
15.000 1.307
15.200 1.458
15.400 1.557
15.600 1.628
15.800 1.688
16.000 1.733
16.200 1.758
16.400 1.766
16.600 1.756
16.800 1.723
17.000 1.674
17.200 1.617
17.400 3.606
17.600 3.404
17.800 3.228
18.000 3.059
18.200 3.505
18.400 3.641
18.600 3.550
18.800 3.438
19.000 3.267
19.200 3.067
19.400 2.859
19.600 2.649
19.800 2.587
20.000 2.692
20.200 2.565
20.400 2.405
20.600 2.257
20.800 2.130
21.000 2.017
21.200 1.898
21.400 1.787
21.600 1.681
21.800 1.510
22.000 1.315
22.200 1.137
22.400 0.985
22.600 0.844
22.800 0.701
23.000 0.557
23.200 0.416
23.400 0.282
23.600 0.155
23.800 0.033
24.000 -0.084
24.200 -0.199
24.400 -0.309
24.600 -0.412
24.800 -0.507
25.000 -0.594
25.200 -0.669
25.400 -0.729
25.600 -0.779
25.800 -0.824
26.000 -0.864
26.200 -0.901
26.400 -0.934
26.600 -0.963
26.800 -0.974
27.000 -0.986
27.200 -1.013
27.400 -1.044
27.600 -1.077
27.800 -1.107
28.000 -1.127
28.200 -1.134
28.400 -1.137
28.600 -1.141
28.800 -1.148
29.000 -1.152
29.200 -1.153
29.400 -1.154
29.600 -1.155
29.800 -1.155
30.000 -1.155
30.200 -1.155
30.400 -1.155
30.600 -1.155
30.800 -1.155
31.000 -1.156
31.200 -1.156
31.400 -1.081
31.600 -1.003
31.800 -0.845
32.000 -0.611
32.200 -0.500
32.400 -0.427
32.600 -0.368
32.800 -0.312
33.000 -0.247
33.200 -0.152
33.400 -0.011
33.600 0.167
33.800 0.312
34.000 0.406
34.200 0.466
34.400 0.499
34.600 0.521
34.800 0.534
35.000 0.545
35.200 0.560
35.400 1.785
35.600 1.807
35.800 2.831
36.000 2.922
36.200 2.807
36.400 2.707
36.600 2.604
36.800 2.471
37.000 2.336
37.200 2.212
37.400 2.097
37.600 1.993
37.800 1.906
38.000 1.847
38.200 1.808
38.400 1.770
38.600 1.739
38.800 1.738
39.000 1.751
39.200 1.743
39.400 1.728
39.600 1.670
39.800 1.613
40.000 1.590
40.200 1.590
40.400 1.584
40.600 1.552
40.800 1.492
41.000 1.423
41.200 1.364
41.400 1.310
41.600 1.237
41.800 1.144
42.000 1.057
42.200 0.989
42.400 0.937
42.600 0.890
42.800 0.843
43.000 0.789
43.200 0.728
43.400 0.660
43.600 0.586
43.800 0.509
44.000 0.432
44.200 0.361
44.400 0.299
44.600 0.248
44.800 0.211
45.000 0.186
45.200 0.168
45.400 0.150
45.600 0.128
45.800 0.101
46.000 0.070
46.200 0.041
46.400 0.020
46.600 0.006
46.800 -0.018
47.000 -0.063
47.200 -0.123
47.400 -0.185
47.600 -0.247
47.800 -0.299
48.000 -0.381
48.200 -0.458
48.400 -0.525
48.600 -0.591
48.800 -0.659
49.000 -0.727
49.200 -0.788
49.400 -0.836
49.600 -0.875
49.800 -0.912
50.000 -1.037


==> figs/cata2/numerics/gage_7.txt <==
0.200 0.000
0.400 0.000
0.600 0.000
0.800 0.000
1.000 0.000
1.200 0.000
1.400 0.000
1.600 0.000
1.800 0.000
2.000 0.000
2.200 0.000
2.400 0.000
2.600 0.000
2.800 0.000
3.000 0.000
3.200 0.000
3.400 0.000
3.600 0.000
3.800 0.000
4.000 0.000
4.200 0.000
4.400 0.000
4.600 0.000
4.800 0.000
5.000 0.000
5.200 0.000
5.400 0.000
5.600 0.000
5.800 0.000
6.000 0.000
6.200 0.002
6.400 0.006
6.600 0.021
6.800 0.073
7.000 0.156
7.200 0.207
7.400 0.304
7.600 0.412
7.800 0.399
8.000 0.383
8.200 0.374
8.400 0.371
8.600 0.375
8.800 0.391
9.000 0.419
9.200 0.450
9.400 0.498
9.600 0.525
9.800 0.502
10.000 0.459
10.200 0.422
10.400 0.417
10.600 0.398
10.800 0.362
11.000 0.302
11.200 0.239
11.400 0.177
11.600 0.118
11.800 0.063
12.000 0.011
12.200 -0.036
12.400 -0.073
12.600 -0.116
12.800 -0.191
13.000 -0.209
13.200 -0.218
13.400 -0.226
13.600 -0.232
13.800 -0.237
14.000 -0.241
14.200 -0.246
14.400 -0.249
14.600 -0.230
14.800 0.147
15.000 0.726
15.200 1.133
15.400 1.447
15.600 1.574
15.800 1.639
16.000 1.674
16.200 1.703
16.400 1.822
16.600 1.895
16.800 4.282
17.000 4.105
17.200 3.947
17.400 3.775
17.600 3.535
17.800 3.328
18.000 3.174
18.200 3.023
18.400 2.850
18.600 2.669
18.800 2.486
19.000 2.956
19.200 3.005
19.400 2.715
19.600 2.489
19.800 2.306
20.000 2.144
20.200 1.987
20.400 1.834
20.600 1.723
20.800 1.838
21.000 1.820
21.200 1.794
21.400 1.812
21.600 1.794
21.800 1.650
22.000 1.474
22.200 1.312
22.400 1.170
22.600 1.043
22.800 0.923
23.000 0.808
23.200 0.699
23.400 0.597
23.600 0.503
23.800 0.417
24.000 0.340
24.200 0.270
24.400 0.230
24.600 0.216
24.800 0.162
25.000 0.103
25.200 0.046
25.400 -0.008
25.600 -0.057
25.800 -0.103
26.000 -0.137
26.200 -0.161
26.400 -0.186
26.600 -0.229
26.800 -0.244
27.000 -0.249
27.200 -0.252
27.400 -0.255
27.600 -0.257
27.800 -0.259
28.000 -0.260
28.200 -0.262
28.400 -0.263
28.600 -0.263
28.800 -0.264
29.000 -0.265
29.200 -0.265
29.400 -0.266
29.600 -0.266
29.800 -0.267
30.000 -0.267
30.200 -0.267
30.400 -0.268
30.600 -0.268
30.800 -0.268
31.000 -0.268
31.200 -0.268
31.400 -0.268
31.600 -0.269
31.800 -0.269
32.000 -0.269
32.200 -0.269
32.400 -0.269
32.600 -0.269
32.800 -0.227
33.000 -0.203
33.200 -0.187
33.400 -0.174
33.600 -0.159
33.800 -0.140
34.000 -0.118
34.200 -0.096
34.400 0.787
34.600 1.053
34.800 1.055
35.000 1.050
35.200 1.018
35.400 0.983
35.600 0.980
35.800 1.637
36.000 2.677
36.200 2.572
36.400 2.501
36.600 2.423
36.800 2.317
37.000 2.193
37.200 2.057
37.400 1.919
37.600 1.791
37.800 1.676
38.000 1.577
38.200 1.494
38.400 1.424
38.600 1.368
38.800 1.329
39.000 1.303
39.200 1.287
39.400 1.301
39.600 1.372
39.800 1.394
40.000 1.378
40.200 1.359
40.400 1.354
40.600 1.369
40.800 1.394
41.000 1.410
41.200 1.397
41.400 1.348
41.600 1.271
41.800 1.177
42.000 1.078
42.200 0.987
42.400 0.910
42.600 0.844
42.800 0.788
43.000 0.736
43.200 0.686
43.400 0.636
43.600 0.586
43.800 0.536
44.000 0.487
44.200 0.438
44.400 0.392
44.600 0.348
44.800 0.307
45.000 0.270
45.200 0.236
45.400 0.205
45.600 0.176
45.800 0.148
46.000 0.171
46.200 0.310
46.400 0.292
46.600 0.300
46.800 0.303
47.000 0.293
47.200 0.260
47.400 0.208
47.600 0.145
47.800 0.082
48.000 0.030
48.200 -0.004
48.400 -0.113
48.600 -0.134
48.800 -0.133
49.000 -0.138
49.200 -0.146
49.400 -0.151
49.600 -0.156
49.800 -0.163
50.000 -0.177


==> figs/cata2/numerics/gage_9.txt <==
0.200 0.000
0.400 0.000
0.600 0.000
0.800 0.000
1.000 0.000
1.200 0.000
1.400 0.000
1.600 0.000
1.800 0.000
2.000 0.000
2.200 0.000
2.400 0.000
2.600 0.000
2.800 0.000
3.000 0.000
3.200 0.000
3.400 0.000
3.600 0.000
3.800 0.000
4.000 0.000
4.200 0.000
4.400 0.000
4.600 0.000
4.800 0.000
5.000 0.000
5.200 0.000
5.400 0.000
5.600 0.000
5.800 0.000
6.000 0.001
6.200 0.006
6.400 0.022
6.600 0.081
6.800 0.200
7.000 0.274
7.200 0.305
7.400 0.329
7.600 0.361
7.800 0.400
8.000 0.423
8.200 0.439
8.400 0.459
8.600 0.474
8.800 0.471
9.000 0.458
9.200 0.445
9.400 0.434
9.600 0.425
9.800 0.566
10.000 0.594
10.200 0.550
10.400 0.513
10.600 0.459
10.800 0.397
11.000 0.338
11.200 0.282
11.400 0.225
11.600 0.168
11.800 0.110
12.000 0.052
12.200 -0.008
12.400 -0.069
12.600 -0.132
12.800 -0.198
13.000 -0.277
13.200 -0.393
13.400 -0.543
13.600 -0.576
13.800 -0.581
14.000 -0.583
14.200 -0.585
14.400 -0.586
14.600 -0.587
14.800 -0.588
15.000 0.633
15.200 1.120
15.400 1.505
15.600 1.863
15.800 2.138
16.000 2.315
16.200 2.972
16.400 3.041
16.600 4.594
16.800 4.496
17.000 4.511
17.200 4.427
17.400 4.305
17.600 4.053
17.800 3.747
18.000 3.474
18.200 3.217
18.400 2.982
18.600 2.787
18.800 2.626
19.000 2.470
19.200 2.301
19.400 2.131
19.600 1.962
19.800 1.802
20.000 1.851
20.200 1.842
20.400 1.738
20.600 1.652
20.800 1.560
21.000 1.496
21.200 1.463
21.400 1.401
21.600 1.401
21.800 1.416
22.000 1.357
22.200 1.227
22.400 1.068
22.600 0.912
22.800 0.773
23.000 0.659
23.200 0.557
23.400 0.444
23.600 0.310
23.800 0.062
24.000 -0.202
24.200 -0.317
24.400 -0.393
24.600 -0.455
24.800 -0.498
25.000 -0.526
25.200 -0.543
25.400 -0.555
25.600 -0.564
25.800 -0.570
26.000 -0.576
26.200 -0.580
26.400 -0.583
26.600 -0.585
26.800 -0.586
27.000 -0.587
27.200 -0.588
27.400 -0.589
27.600 -0.589
27.800 -0.590
28.000 -0.590
28.200 -0.590
28.400 -0.591
28.600 -0.591
28.800 -0.591
29.000 -0.591
29.200 -0.592
29.400 -0.592
29.600 -0.592
29.800 -0.592
30.000 -0.592
30.200 -0.592
30.400 -0.592
30.600 -0.592
30.800 -0.593
31.000 -0.593
31.200 -0.593
31.400 -0.593
31.600 -0.593
31.800 -0.428
32.000 -0.287
32.200 -0.191
32.400 -0.068
32.600 0.082
32.800 0.258
33.000 0.567
33.200 0.856
33.400 1.053
33.600 1.525
33.800 1.545
34.000 1.478
34.200 1.505
34.400 1.550
34.600 1.568
34.800 1.691
35.000 2.030
35.200 2.137
35.400 2.032
35.600 1.913
35.800 1.799
36.000 1.704
36.200 1.632
36.400 1.560
36.600 1.499
36.800 1.785
37.000 2.024
37.200 1.966
37.400 1.904
37.600 1.848
37.800 1.816
38.000 1.759
38.200 1.692
38.400 1.631
38.600 1.564
38.800 1.492
39.000 1.412
39.200 1.317
39.400 1.215
39.600 1.128
39.800 1.119
40.000 1.149
40.200 1.078
40.400 0.977
40.600 0.883
40.800 0.806
41.000 0.755
41.200 0.717
41.400 0.595
41.600 0.345
41.800 0.207
42.000 0.166
42.200 0.139
42.400 0.128
42.600 0.139
42.800 0.092
43.000 0.049
43.200 -0.080
43.400 0.305
43.600 0.851
43.800 0.857
44.000 0.798
44.200 0.711
44.400 0.620
44.600 0.547
44.800 0.498
45.000 0.474
45.200 0.479
45.400 0.494
45.600 0.492
45.800 0.475
46.000 0.454
46.200 0.434
46.400 0.417
46.600 0.416
46.800 0.444
47.000 0.458
47.200 0.439
47.400 0.397
47.600 0.345
47.800 0.289
48.000 0.230
48.200 0.166
48.400 0.097
48.600 0.025
48.800 -0.049
49.000 -0.130
49.200 -0.217
49.400 -0.314
49.600 -0.450
49.800 -0.539
50.000 -0.558


==> figs/cata3/analytical/bench3A_05.txt <==
0.000 0.116
0.010 0.128
0.020 0.143
0.030 0.160
0.040 0.176
0.050 0.193
0.060 0.210
0.070 0.226
0.080 0.241
0.090 0.256
0.100 0.269
0.110 0.281
0.120 0.293
0.130 0.303
0.140 0.312
0.150 0.320
0.160 0.328
0.170 0.334
0.180 0.340
0.190 0.344
0.200 0.348
0.210 0.352
0.220 0.354
0.230 0.356
0.240 0.357
0.250 0.358
0.260 0.359
0.270 0.359
0.280 0.358
0.290 0.357
0.300 0.356
0.310 0.354
0.320 0.353
0.330 0.350
0.340 0.348
0.350 0.345
0.360 0.343
0.370 0.340
0.380 0.336
0.390 0.333
0.400 0.330
0.410 0.326
0.420 0.322
0.430 0.318
0.440 0.314
0.450 0.310
0.460 0.306
0.470 0.302
0.480 0.298
0.490 0.294
0.500 0.289
0.510 0.285
0.520 0.280
0.530 0.276
0.540 0.271
0.550 0.267
0.560 0.262
0.570 0.258
0.580 0.253
0.590 0.249
0.600 0.244
0.610 0.240
0.620 0.235
0.630 0.231
0.640 0.226
0.650 0.222
0.660 0.218
0.670 0.213
0.680 0.209
0.690 0.205
0.700 0.201
0.710 0.197
0.720 0.192
0.730 0.188
0.740 0.184
0.750 0.180
0.760 0.177
0.770 0.173
0.780 0.169
0.790 0.165
0.800 0.162
0.810 0.158
0.820 0.155
0.830 0.151
0.840 0.148
0.850 0.144
0.860 0.141
0.870 0.138
0.880 0.135
0.890 0.131
0.900 0.128
0.910 0.125
0.920 0.122
0.930 0.120
0.940 0.117
0.950 0.114
0.960 0.111
0.970 0.109
0.980 0.106
0.990 0.103
1.000 0.101
1.010 0.098
1.020 0.096
1.030 0.094
1.040 0.091
1.050 0.089
1.060 0.087
1.070 0.085
1.080 0.083
1.090 0.081
1.100 0.079
1.110 0.077
1.120 0.075
1.130 0.073
1.140 0.071
1.150 0.069
1.160 0.067
1.170 0.066
1.180 0.064
1.190 0.062
1.200 0.061
1.210 0.059
1.220 0.057
1.230 0.056
1.240 0.054
1.250 0.053
1.260 0.052
1.270 0.050
1.280 0.049
1.290 0.047
1.300 0.046
1.310 0.045
1.320 0.044
1.330 0.043
1.340 0.041
1.350 0.040
1.360 0.039
1.370 0.038
1.380 0.037
1.390 0.036
1.400 0.035
1.410 0.034
1.420 0.033
1.430 0.032
1.440 0.031
1.450 0.030
1.460 0.030
1.470 0.029
1.480 0.028
1.490 0.027
1.500 0.026
1.510 0.026
1.520 0.025
1.530 0.024
1.540 0.024
1.550 0.023
1.560 0.022
1.570 0.022
1.580 0.021
1.590 0.021
1.600 0.020
1.610 0.019
1.620 0.019
1.630 0.018
1.640 0.018
1.650 0.017
1.660 0.017
1.670 0.016
1.680 0.016
1.690 0.016
1.700 0.015
1.710 0.015
1.720 0.014
1.730 0.014
1.740 0.013
1.750 0.013
1.760 0.013
1.770 0.012
1.780 0.012
1.790 0.012
1.800 0.011
1.810 0.011
1.820 0.011
1.830 0.011
1.840 0.010
1.850 0.010
1.860 0.010
1.870 0.009
1.880 0.009
1.890 0.009
1.900 0.009
1.910 0.008
1.920 0.008
1.930 0.008
1.940 0.008
1.950 0.007
1.960 0.007
1.970 0.007
1.980 0.007
1.990 0.007
2.000 0.006
2.010 0.006
2.020 0.006
2.030 0.006
2.040 0.006
2.050 0.006
2.060 0.005
2.070 0.005
2.080 0.005
2.090 0.005
2.100 0.005
2.110 0.005
2.120 0.005
2.130 0.004
2.140 0.004
2.150 0.004
2.160 0.004
2.170 0.004
2.180 0.004
2.190 0.004
2.200 0.004
2.210 0.003
2.220 0.003
2.230 0.003
2.240 0.003
2.250 0.003
2.260 0.003
2.270 0.003
2.280 0.003
2.290 0.003
2.300 0.003
2.310 0.003
2.320 0.003
2.330 0.002
2.340 0.002
2.350 0.002
2.360 0.002
2.370 0.002
2.380 0.002
2.390 0.002
2.400 0.002
2.410 0.002
2.420 0.002
2.430 0.002
2.440 0.002
2.450 0.002
2.460 0.002
2.470 0.002
2.480 0.002
2.490 0.002
2.500 0.002
2.510 0.002
2.520 0.002
2.530 0.002
2.540 0.001
2.550 0.001
2.560 0.001
2.570 0.001
2.580 0.001
2.590 0.001
2.600 0.001
2.610 0.001
2.620 0.001
2.630 0.001
2.640 0.001
2.650 0.001
2.660 0.001
2.670 0.001
2.680 0.001
2.690 0.001
2.700 0.001
2.710 0.001
2.720 0.001
2.730 0.001
2.740 0.001
2.750 0.001
2.760 0.001
2.770 0.001
2.780 0.001
2.790 0.001
2.800 0.001
2.810 0.001
2.820 0.001
2.830 0.001
2.840 0.001
2.850 0.001
2.860 0.001
2.870 0.001
2.880 0.001
2.890 0.001
2.900 0.001
2.910 0.001
2.920 0.001
2.930 0.001
2.940 0.001
2.950 0.001
2.960 0.001
2.970 0.001
2.980 0.001
2.990 0.001
3.000 0.001
3.010 0.001
3.020 0.001
3.030 0.001
3.040 0.001
3.050 0.001
3.060 0.001
3.070 0.001
3.080 0.001
3.090 0.001
3.100 0.001
3.110 0.001
3.120 0.001
3.130 0.001
3.140 0.001
3.150 0.001
3.160 0.001
3.170 0.001
3.180 0.001
3.190 0.001
3.200 0.001
3.210 0.001
3.220 0.001
3.230 0.000
3.240 0.000
3.250 0.000
3.260 0.000
3.270 0.000
3.280 0.000
3.290 0.000
3.300 0.000
3.310 0.000
3.320 0.000
3.330 0.000
3.340 0.000
3.350 0.000
3.360 0.000
3.370 0.000
3.380 0.000
3.390 0.000
3.400 0.000
3.410 0.000
3.420 0.000
3.430 0.000
3.440 0.000
3.450 0.000
3.460 0.000
3.470 0.000
3.480 0.000
3.490 0.000
3.500 0.000
3.510 0.000
3.520 0.000
3.530 0.000
3.540 0.000
3.550 0.000
3.560 0.000
3.570 0.000
3.580 0.000
3.590 0.000
3.600 0.000
3.610 0.000
3.620 0.000
3.630 0.000
3.640 0.000
3.650 0.000
3.660 0.000
3.670 0.000
3.680 0.000
3.690 0.000
3.700 0.000
3.710 0.000
3.720 0.000
3.730 0.000
3.740 0.000
3.750 0.000
3.760 0.000
3.770 0.000
3.780 0.000
3.790 0.000
3.800 0.000
3.810 0.000
3.820 0.000
3.830 0.000
3.840 0.000
3.850 0.000
3.860 0.000
3.870 0.000
3.880 0.000
3.890 0.000
3.900 0.000
3.910 0.000
3.920 0.000
3.930 0.000
3.940 0.000
3.950 0.000
3.960 0.000
3.970 0.000
3.980 0.000
3.990 0.000
4.000 0.000
4.010 0.000
4.020 0.000
4.030 0.000
4.040 0.000
4.050 0.000
4.060 0.000
4.070 0.000
4.080 0.000
4.090 0.000
4.100 0.000
4.110 0.000
4.120 0.000
4.130 0.000
4.140 0.000
4.150 0.000
4.160 0.000
4.170 0.000
4.180 0.000
4.190 0.000
4.200 0.000
4.210 0.000
4.220 0.000
4.230 0.000
4.240 0.000
4.250 0.000
4.260 0.000
4.270 0.000
4.280 0.000
4.290 0.000
4.300 0.000
4.310 0.000
4.320 0.000
4.330 0.000
4.340 0.000
4.350 0.000
4.360 0.000
4.370 0.000
4.380 0.000
4.390 0.000
4.400 0.000
4.410 0.000
4.420 0.000
4.430 0.000
4.440 0.000
4.450 0.000
4.460 0.000
4.470 0.000
4.480 0.000
4.490 0.000
4.500 0.000
4.510 0.000
4.520 0.000
4.530 0.000
4.540 0.000
4.550 0.000
4.560 0.000
4.570 0.000
4.580 0.000
4.590 0.000
4.600 0.000
4.610 0.000
4.620 0.000
4.630 0.000
4.640 0.000
4.650 0.000
4.660 0.000
4.670 0.000
4.680 0.000
4.690 0.000
4.700 0.000
4.710 0.000
4.720 0.000
4.730 0.000
4.740 0.000
4.750 0.000
4.760 0.000
4.770 0.000
4.780 0.000
4.790 0.000
4.800 0.000
4.810 0.000
4.820 0.000
4.830 0.000
4.840 0.000
4.850 0.000
4.860 0.000
4.870 0.000
4.880 0.000
4.890 0.000
4.900 0.000
4.910 0.000
4.920 0.000
4.930 0.000
4.940 0.000
4.950 0.000
4.960 0.000
4.970 0.000
4.980 0.000
4.990 0.000
5.000 0.000
5.010 0.000
5.020 0.000
5.030 0.000
5.040 0.000
5.050 0.000
5.060 0.000
5.070 0.000
5.080 0.000
5.090 0.000
5.100 0.000
5.110 0.000
5.120 0.000
5.130 0.000
5.140 0.000
5.150 0.000
5.160 0.000
5.170 0.000
5.180 0.000
5.190 0.000
5.200 0.000
5.210 0.000
5.220 0.000
5.230 0.000
5.240 0.000
5.250 0.000
5.260 0.000
5.270 0.000
5.280 0.000
5.290 0.000
5.300 0.000
5.310 0.000
5.320 0.000
5.330 0.000
5.340 0.000
5.350 0.000
5.360 0.000
5.370 0.000
5.380 0.000
5.390 0.000
5.400 0.000
5.410 0.000
5.420 0.000
5.430 0.000
5.440 0.000
5.450 0.000
5.460 0.000
5.470 0.000
5.480 0.000
5.490 0.000
5.500 0.000
5.510 0.000
5.520 0.000
5.530 0.000
5.540 0.000
5.550 0.000
5.560 0.000
5.570 0.000
5.580 0.000
5.590 0.000
5.600 0.000
5.610 0.000
5.620 0.000
5.630 0.000
5.640 0.000
5.650 0.000
5.660 0.000
5.670 0.000
5.680 0.000
5.690 0.000
5.700 0.000
5.710 0.000
5.720 0.000
5.730 0.000
5.740 0.000
5.750 0.000
5.760 0.000
5.770 0.000
5.780 0.000
5.790 0.000
5.800 0.000
5.810 0.000
5.820 0.000
5.830 0.000
5.840 0.000
5.850 0.000
5.860 0.000
5.870 0.000
5.880 0.000
5.890 0.000
5.900 0.000
5.910 0.000
5.920 0.000
5.930 0.000
5.940 0.000
5.950 0.000
5.960 0.000
5.970 0.000
5.980 0.000
5.990 0.000
6.000 0.000
6.010 0.000
6.020 0.000
6.030 0.000
6.040 0.000
6.050 0.000
6.060 0.000
6.070 0.000
6.080 0.000
6.090 0.000
6.100 0.000
6.110 0.000
6.120 0.000
6.130 0.000
6.140 0.000
6.150 0.000
6.160 0.000
6.170 0.000
6.180 0.000
6.190 0.000
6.200 0.000
6.210 0.000
6.220 0.000
6.230 0.000
6.240 0.000
6.250 0.000
6.260 0.000
6.270 0.000
6.280 0.000
6.290 0.000
6.300 0.000
6.310 0.000
6.320 0.000
6.330 0.000
6.340 0.000
6.350 0.000
6.360 0.000
6.370 0.000
6.380 0.000
6.390 0.000
6.400 0.000
6.410 0.000
6.420 0.000
6.430 0.000
6.440 0.000
6.450 0.000
6.460 0.000
6.470 0.000
6.480 0.000
6.490 0.000
6.500 0.000
6.510 0.000
6.520 0.000
6.530 0.000
6.540 0.000
6.550 0.000
6.560 0.000
6.570 0.000
6.580 0.000
6.590 0.000
6.600 0.000
6.610 0.000
6.620 0.000
6.630 0.000
6.640 0.000
6.650 0.000
6.660 0.000
6.670 0.000
6.680 0.000
6.690 0.000
6.700 0.000
6.710 0.000
6.720 0.000
6.730 0.000
6.740 0.000
6.750 0.000
6.760 0.000
6.770 0.000
6.780 0.000
6.790 0.000
6.800 0.000
6.810 0.000
6.820 0.000
6.830 0.000
6.840 0.000
6.850 0.000
6.860 0.000
6.870 0.000
6.880 0.000
6.890 0.000
6.900 0.000
6.910 0.000
6.920 0.000
6.930 0.000
6.940 0.000
6.950 0.000
6.960 0.000
6.970 0.000
6.980 0.000
6.990 0.000
7.000 0.000
7.010 0.000
7.020 0.000
7.030 0.000
7.040 0.000
7.050 0.000
7.060 0.000
7.070 0.000
7.080 0.000
7.090 0.000
7.100 0.000
7.110 0.000
7.120 0.000
7.130 0.000
7.140 0.000
7.150 0.000
7.160 0.000
7.170 0.000
7.180 0.000
7.190 0.000
7.200 0.000
7.210 0.000
7.220 0.000
7.230 0.000
7.240 0.000
7.250 0.000
7.260 0.000
7.270 0.000
7.280 0.000
7.290 0.000
7.300 0.000
7.310 0.000
7.320 0.000
7.330 0.000
7.340 0.000
7.350 0.000
7.360 0.000
7.370 0.000
7.380 0.000
7.390 0.000
7.400 0.000
7.410 0.000
7.420 0.000
7.430 0.000
7.440 0.000
7.450 0.000
7.460 0.000
7.470 0.000
7.480 0.000
7.490 0.000
7.500 0.000
7.510 0.000
7.520 0.000
7.530 0.000
7.540 0.000
7.550 0.000
7.560 0.000
7.570 0.000
7.580 0.000
7.590 0.000
7.600 0.000
7.610 0.000
7.620 0.000
7.630 0.000
7.640 0.000
7.650 0.000
7.660 0.000
7.670 0.000
7.680 0.000
7.690 0.000
7.700 0.000
7.710 0.000
7.720 0.000
7.730 0.000
7.740 0.000
7.750 0.000
7.760 0.000
7.770 0.000
7.780 0.000
7.790 0.000
7.800 0.000
7.810 0.000
7.820 0.000
7.830 0.000
7.840 0.000
7.850 0.000
7.860 0.000
7.870 0.000
7.880 0.000
7.890 0.000
7.900 0.000
7.910 0.000
7.920 0.000
7.930 0.000
7.940 0.000
7.950 0.000
7.960 0.000
7.970 0.000
7.980 0.000
7.990 0.000
8.000 0.000
8.010 0.000
8.020 0.000
8.030 0.000
8.040 0.000
8.050 0.000
8.060 0.000
8.070 0.000
8.080 0.000
8.090 0.000
8.100 0.000
8.110 0.000
8.120 0.000
8.130 0.000
8.140 0.000
8.150 0.000
8.160 0.000
8.170 0.000
8.180 0.000
8.190 0.000
8.200 0.000
8.210 0.000
8.220 0.000
8.230 0.000
8.240 0.000
8.250 0.000
8.260 0.000
8.270 0.000
8.280 0.000
8.290 0.000
8.300 0.000
8.310 0.000
8.320 0.000
8.330 0.000
8.340 0.000
8.350 0.000
8.360 0.000
8.370 0.000
8.380 0.000
8.390 0.000
8.400 0.000
8.410 0.000
8.420 0.000
8.430 0.000
8.440 0.000
8.450 0.000
8.460 0.000
8.470 0.000
8.480 0.000
8.490 0.000
8.500 0.000
8.510 0.000
8.520 0.000
8.530 0.000
8.540 0.000
8.550 0.000
8.560 0.000
8.570 0.000
8.580 0.000
8.590 0.000
8.600 0.000
8.610 0.000
8.620 0.000
8.630 0.000
8.640 0.000
8.650 0.000
8.660 0.000
8.670 0.000
8.680 0.000
8.690 0.000
8.700 0.000
8.710 0.000
8.720 0.000
8.730 0.000
8.740 0.000
8.750 0.000
8.760 0.000
8.770 0.000
8.780 0.000
8.790 0.000
8.800 0.000
8.810 0.000
8.820 0.000
8.830 0.000
8.840 0.000
8.850 0.000
8.860 0.000
8.870 0.000
8.880 0.000
8.890 0.000
8.900 0.000
8.910 0.000
8.920 0.000
8.930 0.000
8.940 0.000
8.950 0.000
8.960 0.000
8.970 0.000
8.980 0.000
8.990 0.000
9.000 0.000
9.010 0.000
9.020 0.000
9.030 0.000
9.040 0.000
9.050 0.000
9.060 0.000
9.070 0.000
9.080 0.000
9.090 0.000
9.100 0.000
9.110 0.000
9.120 0.000
9.130 0.000
9.140 0.000
9.150 0.000
9.160 0.000
9.170 0.000
9.180 0.000
9.190 0.000
9.200 0.000
9.210 0.000
9.220 0.000
9.230 0.000
9.240 0.000
9.250 0.000
9.260 0.000
9.270 0.000
9.280 0.000
9.290 0.000
9.300 0.000
9.310 0.000
9.320 0.000
9.330 0.000
9.340 0.000
9.350 0.000
9.360 0.000
9.370 0.000
9.380 0.000
9.390 0.000
9.400 0.000
9.410 0.000
9.420 0.000
9.430 0.000
9.440 0.000
9.450 0.000
9.460 0.000
9.470 0.000
9.480 0.000
9.490 0.000
9.500 0.000
9.510 0.000
9.520 0.000
9.530 0.000
9.540 0.000
9.550 0.000
9.560 0.000
9.570 0.000
9.580 0.000
9.590 0.000
9.600 0.000
9.610 0.000
9.620 0.000
9.630 0.000
9.640 0.000
9.650 0.000
9.660 0.000
9.670 0.000
9.680 0.000
9.690 0.000
9.700 0.000
9.710 0.000
9.720 0.000
9.730 0.000
9.740 0.000
9.750 0.000
9.760 0.000
9.770 0.000
9.780 0.000
9.790 0.000
9.800 0.000
9.810 0.000
9.820 0.000
9.830 0.000
9.840 0.000
9.850 0.000
9.860 0.000
9.870 0.000
9.880 0.000
9.890 0.000
9.900 0.000
9.910 0.000
9.920 0.000
9.930 0.000
9.940 0.000
9.950 0.000
9.960 0.000
9.970 0.000
9.980 0.000
9.990 0.000


==> figs/cata3/analytical/bench3A_10.txt <==
0.000 0.258
0.010 0.246
0.020 0.237
0.030 0.228
0.040 0.221
0.050 0.216
0.060 0.212
0.070 0.209
0.080 0.208
0.090 0.208
0.100 0.210
0.110 0.212
0.120 0.216
0.130 0.220
0.140 0.226
0.150 0.232
0.160 0.239
0.170 0.247
0.180 0.256
0.190 0.265
0.200 0.274
0.210 0.284
0.220 0.294
0.230 0.304
0.240 0.314
0.250 0.325
0.260 0.336
0.270 0.346
0.280 0.357
0.290 0.367
0.300 0.378
0.310 0.388
0.320 0.398
0.330 0.407
0.340 0.417
0.350 0.426
0.360 0.435
0.370 0.443
0.380 0.452
0.390 0.460
0.400 0.467
0.410 0.474
0.420 0.481
0.430 0.487
0.440 0.493
0.450 0.499
0.460 0.504
0.470 0.509
0.480 0.514
0.490 0.518
0.500 0.522
0.510 0.525
0.520 0.528
0.530 0.531
0.540 0.533
0.550 0.536
0.560 0.537
0.570 0.539
0.580 0.540
0.590 0.541
0.600 0.541
0.610 0.542
0.620 0.542
0.630 0.541
0.640 0.541
0.650 0.540
0.660 0.539
0.670 0.538
0.680 0.536
0.690 0.535
0.700 0.533
0.710 0.531
0.720 0.528
0.730 0.526
0.740 0.523
0.750 0.521
0.760 0.518
0.770 0.515
0.780 0.511
0.790 0.508
0.800 0.505
0.810 0.501
0.820 0.497
0.830 0.493
0.840 0.490
0.850 0.485
0.860 0.481
0.870 0.477
0.880 0.473
0.890 0.468
0.900 0.464
0.910 0.459
0.920 0.455
0.930 0.450
0.940 0.446
0.950 0.441
0.960 0.436
0.970 0.431
0.980 0.426
0.990 0.421
1.000 0.416
1.010 0.412
1.020 0.407
1.030 0.402
1.040 0.397
1.050 0.392
1.060 0.386
1.070 0.381
1.080 0.376
1.090 0.371
1.100 0.366
1.110 0.361
1.120 0.356
1.130 0.351
1.140 0.346
1.150 0.341
1.160 0.336
1.170 0.331
1.180 0.327
1.190 0.322
1.200 0.317
1.210 0.312
1.220 0.307
1.230 0.302
1.240 0.298
1.250 0.293
1.260 0.288
1.270 0.284
1.280 0.279
1.290 0.275
1.300 0.270
1.310 0.266
1.320 0.261
1.330 0.257
1.340 0.253
1.350 0.248
1.360 0.244
1.370 0.240
1.380 0.236
1.390 0.232
1.400 0.227
1.410 0.223
1.420 0.220
1.430 0.216
1.440 0.212
1.450 0.208
1.460 0.204
1.470 0.200
1.480 0.197
1.490 0.193
1.500 0.190
1.510 0.186
1.520 0.183
1.530 0.179
1.540 0.176
1.550 0.173
1.560 0.169
1.570 0.166
1.580 0.163
1.590 0.160
1.600 0.157
1.610 0.154
1.620 0.151
1.630 0.148
1.640 0.145
1.650 0.142
1.660 0.139
1.670 0.136
1.680 0.134
1.690 0.131
1.700 0.128
1.710 0.126
1.720 0.123
1.730 0.121
1.740 0.118
1.750 0.116
1.760 0.114
1.770 0.111
1.780 0.109
1.790 0.107
1.800 0.104
1.810 0.102
1.820 0.100
1.830 0.098
1.840 0.096
1.850 0.094
1.860 0.092
1.870 0.090
1.880 0.088
1.890 0.086
1.900 0.084
1.910 0.083
1.920 0.081
1.930 0.079
1.940 0.077
1.950 0.076
1.960 0.074
1.970 0.072
1.980 0.071
1.990 0.069
2.000 0.068
2.010 0.066
2.020 0.065
2.030 0.063
2.040 0.062
2.050 0.061
2.060 0.059
2.070 0.058
2.080 0.057
2.090 0.055
2.100 0.054
2.110 0.053
2.120 0.052
2.130 0.050
2.140 0.049
2.150 0.048
2.160 0.047
2.170 0.046
2.180 0.045
2.190 0.044
2.200 0.043
2.210 0.042
2.220 0.041
2.230 0.040
2.240 0.039
2.250 0.038
2.260 0.037
2.270 0.036
2.280 0.036
2.290 0.035
2.300 0.034
2.310 0.033
2.320 0.032
2.330 0.032
2.340 0.031
2.350 0.030
2.360 0.029
2.370 0.029
2.380 0.028
2.390 0.027
2.400 0.027
2.410 0.026
2.420 0.026
2.430 0.025
2.440 0.024
2.450 0.024
2.460 0.023
2.470 0.023
2.480 0.022
2.490 0.022
2.500 0.021
2.510 0.021
2.520 0.020
2.530 0.020
2.540 0.019
2.550 0.019
2.560 0.018
2.570 0.018
2.580 0.017
2.590 0.017
2.600 0.017
2.610 0.016
2.620 0.016
2.630 0.015
2.640 0.015
2.650 0.015
2.660 0.014
2.670 0.014
2.680 0.014
2.690 0.013
2.700 0.013
2.710 0.013
2.720 0.012
2.730 0.012
2.740 0.012
2.750 0.012
2.760 0.011
2.770 0.011
2.780 0.011
2.790 0.010
2.800 0.010
2.810 0.010
2.820 0.010
2.830 0.009
2.840 0.009
2.850 0.009
2.860 0.009
2.870 0.009
2.880 0.008
2.890 0.008
2.900 0.008
2.910 0.008
2.920 0.008
2.930 0.007
2.940 0.007
2.950 0.007
2.960 0.007
2.970 0.007
2.980 0.007
2.990 0.006
3.000 0.006
3.010 0.006
3.020 0.006
3.030 0.006
3.040 0.006
3.050 0.005
3.060 0.005
3.070 0.005
3.080 0.005
3.090 0.005
3.100 0.005
3.110 0.005
3.120 0.005
3.130 0.004
3.140 0.004
3.150 0.004
3.160 0.004
3.170 0.004
3.180 0.004
3.190 0.004
3.200 0.004
3.210 0.004
3.220 0.004
3.230 0.004
3.240 0.003
3.250 0.003
3.260 0.003
3.270 0.003
3.280 0.003
3.290 0.003
3.300 0.003
3.310 0.003
3.320 0.003
3.330 0.003
3.340 0.003
3.350 0.003
3.360 0.003
3.370 0.003
3.380 0.002
3.390 0.002
3.400 0.002
3.410 0.002
3.420 0.002
3.430 0.002
3.440 0.002
3.450 0.002
3.460 0.002
3.470 0.002
3.480 0.002
3.490 0.002
3.500 0.002
3.510 0.002
3.520 0.002
3.530 0.002
3.540 0.002
3.550 0.002
3.560 0.002
3.570 0.002
3.580 0.002
3.590 0.002
3.600 0.002
3.610 0.002
3.620 0.001
3.630 0.001
3.640 0.001
3.650 0.001
3.660 0.001
3.670 0.001
3.680 0.001
3.690 0.001
3.700 0.001
3.710 0.001
3.720 0.001
3.730 0.001
3.740 0.001
3.750 0.001
3.760 0.001
3.770 0.001
3.780 0.001
3.790 0.001
3.800 0.001
3.810 0.001
3.820 0.001
3.830 0.001
3.840 0.001
3.850 0.001
3.860 0.001
3.870 0.001
3.880 0.001
3.890 0.001
3.900 0.001
3.910 0.001
3.920 0.001
3.930 0.001
3.940 0.001
3.950 0.001
3.960 0.001
3.970 0.001
3.980 0.001
3.990 0.001
4.000 0.001
4.010 0.001
4.020 0.001
4.030 0.001
4.040 0.001
4.050 0.001
4.060 0.001
4.070 0.001
4.080 0.001
4.090 0.001
4.100 0.001
4.110 0.001
4.120 0.001
4.130 0.001
4.140 0.001
4.150 0.001
4.160 0.001
4.170 0.001
4.180 0.001
4.190 0.001
4.200 0.001
4.210 0.001
4.220 0.001
4.230 0.001
4.240 0.001
4.250 0.001
4.260 0.001
4.270 0.001
4.280 0.001
4.290 0.001
4.300 0.001
4.310 0.001
4.320 0.001
4.330 0.001
4.340 0.001
4.350 0.001
4.360 0.001
4.370 0.001
4.380 0.001
4.390 0.001
4.400 0.001
4.410 0.001
4.420 0.001
4.430 0.000
4.440 0.000
4.450 0.000
4.460 0.000
4.470 0.000
4.480 0.000
4.490 0.000
4.500 0.000
4.510 0.000
4.520 0.000
4.530 0.000
4.540 0.000
4.550 0.000
4.560 0.000
4.570 0.000
4.580 0.000
4.590 0.000
4.600 0.000
4.610 0.000
4.620 0.000
4.630 0.000
4.640 0.000
4.650 0.000
4.660 0.000
4.670 0.000
4.680 0.000
4.690 0.000
4.700 0.000
4.710 0.000
4.720 0.000
4.730 0.000
4.740 0.000
4.750 0.000
4.760 0.000
4.770 0.000
4.780 0.000
4.790 0.000
4.800 0.000
4.810 0.000
4.820 0.000
4.830 0.000
4.840 0.000
4.850 0.000
4.860 0.000
4.870 0.000
4.880 0.000
4.890 0.000
4.900 0.000
4.910 0.000
4.920 0.000
4.930 0.000
4.940 0.000
4.950 0.000
4.960 0.000
4.970 0.000
4.980 0.000
4.990 0.000
5.000 0.000
5.010 0.000
5.020 0.000
5.030 0.000
5.040 0.000
5.050 0.000
5.060 0.000
5.070 0.000
5.080 0.000
5.090 0.000
5.100 0.000
5.110 0.000
5.120 0.000
5.130 0.000
5.140 0.000
5.150 0.000
5.160 0.000
5.170 0.000
5.180 0.000
5.190 0.000
5.200 0.000
5.210 0.000
5.220 0.000
5.230 0.000
5.240 0.000
5.250 0.000
5.260 0.000
5.270 0.000
5.280 0.000
5.290 0.000
5.300 0.000
5.310 0.000
5.320 0.000
5.330 0.000
5.340 0.000
5.350 0.000
5.360 0.000
5.370 0.000
5.380 0.000
5.390 0.000
5.400 0.000
5.410 0.000
5.420 0.000
5.430 0.000
5.440 0.000
5.450 0.000
5.460 0.000
5.470 0.000
5.480 0.000
5.490 0.000
5.500 0.000
5.510 0.000
5.520 0.000
5.530 0.000
5.540 0.000
5.550 0.000
5.560 0.000
5.570 0.000
5.580 0.000
5.590 0.000
5.600 0.000
5.610 0.000
5.620 0.000
5.630 0.000
5.640 0.000
5.650 0.000
5.660 0.000
5.670 0.000
5.680 0.000
5.690 0.000
5.700 0.000
5.710 0.000
5.720 0.000
5.730 0.000
5.740 0.000
5.750 0.000
5.760 0.000
5.770 0.000
5.780 0.000
5.790 0.000
5.800 0.000
5.810 0.000
5.820 0.000
5.830 0.000
5.840 0.000
5.850 0.000
5.860 0.000
5.870 0.000
5.880 0.000
5.890 0.000
5.900 0.000
5.910 0.000
5.920 0.000
5.930 0.000
5.940 0.000
5.950 0.000
5.960 0.000
5.970 0.000
5.980 0.000
5.990 0.000
6.000 0.000
6.010 0.000
6.020 0.000
6.030 0.000
6.040 0.000
6.050 0.000
6.060 0.000
6.070 0.000
6.080 0.000
6.090 0.000
6.100 0.000
6.110 0.000
6.120 0.000
6.130 0.000
6.140 0.000
6.150 0.000
6.160 0.000
6.170 0.000
6.180 0.000
6.190 0.000
6.200 0.000
6.210 0.000
6.220 0.000
6.230 0.000
6.240 0.000
6.250 0.000
6.260 0.000
6.270 0.000
6.280 0.000
6.290 0.000
6.300 0.000
6.310 0.000
6.320 0.000
6.330 0.000
6.340 0.000
6.350 0.000
6.360 0.000
6.370 0.000
6.380 0.000
6.390 0.000
6.400 0.000
6.410 0.000
6.420 0.000
6.430 0.000
6.440 0.000
6.450 0.000
6.460 0.000
6.470 0.000
6.480 0.000
6.490 0.000
6.500 0.000
6.510 0.000
6.520 0.000
6.530 0.000
6.540 0.000
6.550 0.000
6.560 0.000
6.570 0.000
6.580 0.000
6.590 0.000
6.600 0.000
6.610 0.000
6.620 0.000
6.630 0.000
6.640 0.000
6.650 0.000
6.660 0.000
6.670 0.000
6.680 0.000
6.690 0.000
6.700 0.000
6.710 0.000
6.720 0.000
6.730 0.000
6.740 0.000
6.750 0.000
6.760 0.000
6.770 0.000
6.780 0.000
6.790 0.000
6.800 0.000
6.810 0.000
6.820 0.000
6.830 0.000
6.840 0.000
6.850 0.000
6.860 0.000
6.870 0.000
6.880 0.000
6.890 0.000
6.900 0.000
6.910 0.000
6.920 0.000
6.930 0.000
6.940 0.000
6.950 0.000
6.960 0.000
6.970 0.000
6.980 0.000
6.990 0.000
7.000 0.000
7.010 0.000
7.020 0.000
7.030 0.000
7.040 0.000
7.050 0.000
7.060 0.000
7.070 0.000
7.080 0.000
7.090 0.000
7.100 0.000
7.110 0.000
7.120 0.000
7.130 0.000
7.140 0.000
7.150 0.000
7.160 0.000
7.170 0.000
7.180 0.000
7.190 0.000
7.200 0.000
7.210 0.000
7.220 0.000
7.230 0.000
7.240 0.000
7.250 0.000
7.260 0.000
7.270 0.000
7.280 0.000
7.290 0.000
7.300 0.000
7.310 0.000
7.320 0.000
7.330 0.000
7.340 0.000
7.350 0.000
7.360 0.000
7.370 0.000
7.380 0.000
7.390 0.000
7.400 0.000
7.410 0.000
7.420 0.000
7.430 0.000
7.440 0.000
7.450 0.000
7.460 0.000
7.470 0.000
7.480 0.000
7.490 0.000
7.500 0.000
7.510 0.000
7.520 0.000
7.530 0.000
7.540 0.000
7.550 0.000
7.560 0.000
7.570 0.000
7.580 0.000
7.590 0.000
7.600 0.000
7.610 0.000
7.620 0.000
7.630 0.000
7.640 0.000
7.650 0.000
7.660 0.000
7.670 0.000
7.680 0.000
7.690 0.000
7.700 0.000
7.710 0.000
7.720 0.000
7.730 0.000
7.740 0.000
7.750 0.000
7.760 0.000
7.770 0.000
7.780 0.000
7.790 0.000
7.800 0.000
7.810 0.000
7.820 0.000
7.830 0.000
7.840 0.000
7.850 0.000
7.860 0.000
7.870 0.000
7.880 0.000
7.890 0.000
7.900 0.000
7.910 0.000
7.920 0.000
7.930 0.000
7.940 0.000
7.950 0.000
7.960 0.000
7.970 0.000
7.980 0.000
7.990 0.000
8.000 0.000
8.010 0.000
8.020 0.000
8.030 0.000
8.040 0.000
8.050 0.000
8.060 0.000
8.070 0.000
8.080 0.000
8.090 0.000
8.100 0.000
8.110 0.000
8.120 0.000
8.130 0.000
8.140 0.000
8.150 0.000
8.160 0.000
8.170 0.000
8.180 0.000
8.190 0.000
8.200 0.000
8.210 0.000
8.220 0.000
8.230 0.000
8.240 0.000
8.250 0.000
8.260 0.000
8.270 0.000
8.280 0.000
8.290 0.000
8.300 0.000
8.310 0.000
8.320 0.000
8.330 0.000
8.340 0.000
8.350 0.000
8.360 0.000
8.370 0.000
8.380 0.000
8.390 0.000
8.400 0.000
8.410 0.000
8.420 0.000
8.430 0.000
8.440 0.000
8.450 0.000
8.460 0.000
8.470 0.000
8.480 0.000
8.490 0.000
8.500 0.000
8.510 0.000
8.520 0.000
8.530 0.000
8.540 0.000
8.550 0.000
8.560 0.000
8.570 0.000
8.580 0.000
8.590 0.000
8.600 0.000
8.610 0.000
8.620 0.000
8.630 0.000
8.640 0.000
8.650 0.000
8.660 0.000
8.670 0.000
8.680 0.000
8.690 0.000
8.700 0.000
8.710 0.000
8.720 0.000
8.730 0.000
8.740 0.000
8.750 0.000
8.760 0.000
8.770 0.000
8.780 0.000
8.790 0.000
8.800 0.000
8.810 0.000
8.820 0.000
8.830 0.000
8.840 0.000
8.850 0.000
8.860 0.000
8.870 0.000
8.880 0.000
8.890 0.000
8.900 0.000
8.910 0.000
8.920 0.000
8.930 0.000
8.940 0.000
8.950 0.000
8.960 0.000
8.970 0.000
8.980 0.000
8.990 0.000
9.000 0.000
9.010 0.000
9.020 0.000
9.030 0.000
9.040 0.000
9.050 0.000
9.060 0.000
9.070 0.000
9.080 0.000
9.090 0.000
9.100 0.000
9.110 0.000
9.120 0.000
9.130 0.000
9.140 0.000
9.150 0.000
9.160 0.000
9.170 0.000
9.180 0.000
9.190 0.000
9.200 0.000
9.210 0.000
9.220 0.000
9.230 0.000
9.240 0.000
9.250 0.000
9.260 0.000
9.270 0.000
9.280 0.000
9.290 0.000
9.300 0.000
9.310 0.000
9.320 0.000
9.330 0.000
9.340 0.000
9.350 0.000
9.360 0.000
9.370 0.000
9.380 0.000
9.390 0.000
9.400 0.000
9.410 0.000
9.420 0.000
9.430 0.000
9.440 0.000
9.450 0.000
9.460 0.000
9.470 0.000
9.480 0.000
9.490 0.000
9.500 0.000
9.510 0.000
9.520 0.000
9.530 0.000
9.540 0.000
9.550 0.000
9.560 0.000
9.570 0.000
9.580 0.000
9.590 0.000
9.600 0.000
9.610 0.000
9.620 0.000
9.630 0.000
9.640 0.000
9.650 0.000
9.660 0.000
9.670 0.000
9.680 0.000
9.690 0.000
9.700 0.000
9.710 0.000
9.720 0.000
9.730 0.000
9.740 0.000
9.750 0.000
9.760 0.000
9.770 0.000
9.780 0.000
9.790 0.000
9.800 0.000
9.810 0.000
9.820 0.000
9.830 0.000
9.840 0.000
9.850 0.000
9.860 0.000
9.870 0.000
9.880 0.000
9.890 0.000
9.900 0.000
9.910 0.000
9.920 0.000
9.930 0.000
9.940 0.000
9.950 0.000
9.960 0.000
9.970 0.000
9.980 0.000
9.990 0.000


==> figs/cata3/analytical/bench3A_15.txt <==
0.000 0.237
0.010 0.227
0.020 0.216
0.030 0.205
0.040 0.194
0.050 0.184
0.060 0.173
0.070 0.163
0.080 0.153
0.090 0.144
0.100 0.136
0.110 0.128
0.120 0.120
0.130 0.114
0.140 0.108
0.150 0.102
0.160 0.097
0.170 0.093
0.180 0.089
0.190 0.087
0.200 0.084
0.210 0.082
0.220 0.081
0.230 0.081
0.240 0.081
0.250 0.081
0.260 0.083
0.270 0.085
0.280 0.087
0.290 0.090
0.300 0.093
0.310 0.097
0.320 0.102
0.330 0.107
0.340 0.113
0.350 0.119
0.360 0.125
0.370 0.132
0.380 0.139
0.390 0.147
0.400 0.155
0.410 0.164
0.420 0.173
0.430 0.182
0.440 0.192
0.450 0.202
0.460 0.212
0.470 0.222
0.480 0.233
0.490 0.244
0.500 0.255
0.510 0.266
0.520 0.277
0.530 0.289
0.540 0.300
0.550 0.312
0.560 0.323
0.570 0.335
0.580 0.346
0.590 0.358
0.600 0.370
0.610 0.381
0.620 0.393
0.630 0.404
0.640 0.415
0.650 0.427
0.660 0.438
0.670 0.449
0.680 0.459
0.690 0.470
0.700 0.480
0.710 0.491
0.720 0.501
0.730 0.511
0.740 0.520
0.750 0.529
0.760 0.539
0.770 0.548
0.780 0.556
0.790 0.565
0.800 0.573
0.810 0.581
0.820 0.588
0.830 0.596
0.840 0.603
0.850 0.610
0.860 0.616
0.870 0.622
0.880 0.628
0.890 0.634
0.900 0.640
0.910 0.645
0.920 0.650
0.930 0.654
0.940 0.659
0.950 0.663
0.960 0.667
0.970 0.670
0.980 0.674
0.990 0.677
1.000 0.680
1.010 0.682
1.020 0.685
1.030 0.687
1.040 0.689
1.050 0.690
1.060 0.692
1.070 0.693
1.080 0.694
1.090 0.695
1.100 0.695
1.110 0.696
1.120 0.696
1.130 0.696
1.140 0.695
1.150 0.695
1.160 0.694
1.170 0.693
1.180 0.692
1.190 0.691
1.200 0.690
1.210 0.688
1.220 0.687
1.230 0.685
1.240 0.683
1.250 0.681
1.260 0.678
1.270 0.676
1.280 0.673
1.290 0.670
1.300 0.668
1.310 0.665
1.320 0.661
1.330 0.658
1.340 0.655
1.350 0.651
1.360 0.648
1.370 0.644
1.380 0.640
1.390 0.637
1.400 0.633
1.410 0.629
1.420 0.624
1.430 0.620
1.440 0.616
1.450 0.612
1.460 0.607
1.470 0.603
1.480 0.598
1.490 0.593
1.500 0.589
1.510 0.584
1.520 0.579
1.530 0.574
1.540 0.570
1.550 0.565
1.560 0.560
1.570 0.555
1.580 0.550
1.590 0.545
1.600 0.539
1.610 0.534
1.620 0.529
1.630 0.524
1.640 0.519
1.650 0.514
1.660 0.508
1.670 0.503
1.680 0.498
1.690 0.493
1.700 0.487
1.710 0.482
1.720 0.477
1.730 0.472
1.740 0.466
1.750 0.461
1.760 0.456
1.770 0.451
1.780 0.445
1.790 0.440
1.800 0.435
1.810 0.430
1.820 0.425
1.830 0.420
1.840 0.414
1.850 0.409
1.860 0.404
1.870 0.399
1.880 0.394
1.890 0.389
1.900 0.384
1.910 0.379
1.920 0.374
1.930 0.369
1.940 0.365
1.950 0.360
1.960 0.355
1.970 0.350
1.980 0.345
1.990 0.341
2.000 0.336
2.010 0.331
2.020 0.327
2.030 0.322
2.040 0.318
2.050 0.313
2.060 0.309
2.070 0.304
2.080 0.300
2.090 0.296
2.100 0.291
2.110 0.287
2.120 0.283
2.130 0.279
2.140 0.275
2.150 0.271
2.160 0.267
2.170 0.263
2.180 0.259
2.190 0.255
2.200 0.251
2.210 0.247
2.220 0.243
2.230 0.239
2.240 0.236
2.250 0.232
2.260 0.228
2.270 0.225
2.280 0.221
2.290 0.218
2.300 0.214
2.310 0.211
2.320 0.207
2.330 0.204
2.340 0.201
2.350 0.197
2.360 0.194
2.370 0.191
2.380 0.188
2.390 0.185
2.400 0.182
2.410 0.179
2.420 0.176
2.430 0.173
2.440 0.170
2.450 0.167
2.460 0.164
2.470 0.161
2.480 0.159
2.490 0.156
2.500 0.153
2.510 0.151
2.520 0.148
2.530 0.145
2.540 0.143
2.550 0.140
2.560 0.138
2.570 0.136
2.580 0.133
2.590 0.131
2.600 0.128
2.610 0.126
2.620 0.124
2.630 0.122
2.640 0.120
2.650 0.117
2.660 0.115
2.670 0.113
2.680 0.111
2.690 0.109
2.700 0.107
2.710 0.105
2.720 0.103
2.730 0.101
2.740 0.099
2.750 0.098
2.760 0.096
2.770 0.094
2.780 0.092
2.790 0.091
2.800 0.089
2.810 0.087
2.820 0.086
2.830 0.084
2.840 0.082
2.850 0.081
2.860 0.079
2.870 0.078
2.880 0.076
2.890 0.075
2.900 0.073
2.910 0.072
2.920 0.071
2.930 0.069
2.940 0.068
2.950 0.067
2.960 0.065
2.970 0.064
2.980 0.063
2.990 0.062
3.000 0.060
3.010 0.059
3.020 0.058
3.030 0.057
3.040 0.056
3.050 0.055
3.060 0.054
3.070 0.053
3.080 0.051
3.090 0.050
3.100 0.049
3.110 0.048
3.120 0.048
3.130 0.047
3.140 0.046
3.150 0.045
3.160 0.044
3.170 0.043
3.180 0.042
3.190 0.041
3.200 0.040
3.210 0.040
3.220 0.039
3.230 0.038
3.240 0.037
3.250 0.036
3.260 0.036
3.270 0.035
3.280 0.034
3.290 0.034
3.300 0.033
3.310 0.032
3.320 0.032
3.330 0.031
3.340 0.030
3.350 0.030
3.360 0.029
3.370 0.028
3.380 0.028
3.390 0.027
3.400 0.027
3.410 0.026
3.420 0.026
3.430 0.025
3.440 0.025
3.450 0.024
3.460 0.024
3.470 0.023
3.480 0.023
3.490 0.022
3.500 0.022
3.510 0.021
3.520 0.021
3.530 0.020
3.540 0.020
3.550 0.020
3.560 0.019
3.570 0.019
3.580 0.018
3.590 0.018
3.600 0.018
3.610 0.017
3.620 0.017
3.630 0.016
3.640 0.016
3.650 0.016
3.660 0.015
3.670 0.015
3.680 0.015
3.690 0.014
3.700 0.014
3.710 0.014
3.720 0.014
3.730 0.013
3.740 0.013
3.750 0.013
3.760 0.012
3.770 0.012
3.780 0.012
3.790 0.012
3.800 0.011
3.810 0.011
3.820 0.011
3.830 0.011
3.840 0.010
3.850 0.010
3.860 0.010
3.870 0.010
3.880 0.010
3.890 0.009
3.900 0.009
3.910 0.009
3.920 0.009
3.930 0.009
3.940 0.008
3.950 0.008
3.960 0.008
3.970 0.008
3.980 0.008
3.990 0.007
4.000 0.007
4.010 0.007
4.020 0.007
4.030 0.007
4.040 0.007
4.050 0.007
4.060 0.006
4.070 0.006
4.080 0.006
4.090 0.006
4.100 0.006
4.110 0.006
4.120 0.006
4.130 0.005
4.140 0.005
4.150 0.005
4.160 0.005
4.170 0.005
4.180 0.005
4.190 0.005
4.200 0.005
4.210 0.005
4.220 0.005
4.230 0.004
4.240 0.004
4.250 0.004
4.260 0.004
4.270 0.004
4.280 0.004
4.290 0.004
4.300 0.004
4.310 0.004
4.320 0.004
4.330 0.004
4.340 0.004
4.350 0.003
4.360 0.003
4.370 0.003
4.380 0.003
4.390 0.003
4.400 0.003
4.410 0.003
4.420 0.003
4.430 0.003
4.440 0.003
4.450 0.003
4.460 0.003
4.470 0.003
4.480 0.003
4.490 0.003
4.500 0.003
4.510 0.003
4.520 0.002
4.530 0.002
4.540 0.002
4.550 0.002
4.560 0.002
4.570 0.002
4.580 0.002
4.590 0.002
4.600 0.002
4.610 0.002
4.620 0.002
4.630 0.002
4.640 0.002
4.650 0.002
4.660 0.002
4.670 0.002
4.680 0.002
4.690 0.002
4.700 0.002
4.710 0.002
4.720 0.002
4.730 0.002
4.740 0.002
4.750 0.002
4.760 0.002
4.770 0.002
4.780 0.002
4.790 0.002
4.800 0.001
4.810 0.001
4.820 0.001
4.830 0.001
4.840 0.001
4.850 0.001
4.860 0.001
4.870 0.001
4.880 0.001
4.890 0.001
4.900 0.001
4.910 0.001
4.920 0.001
4.930 0.001
4.940 0.001
4.950 0.001
4.960 0.001
4.970 0.001
4.980 0.001
4.990 0.001
5.000 0.001
5.010 0.001
5.020 0.001
5.030 0.001
5.040 0.001
5.050 0.001
5.060 0.001
5.070 0.001
5.080 0.001
5.090 0.001
5.100 0.001
5.110 0.001
5.120 0.001
5.130 0.001
5.140 0.001
5.150 0.001
5.160 0.001
5.170 0.001
5.180 0.001
5.190 0.001
5.200 0.001
5.210 0.001
5.220 0.001
5.230 0.001
5.240 0.001
5.250 0.001
5.260 0.001
5.270 0.001
5.280 0.001
5.290 0.001
5.300 0.001
5.310 0.001
5.320 0.001
5.330 0.001
5.340 0.001
5.350 0.001
5.360 0.001
5.370 0.001
5.380 0.001
5.390 0.001
5.400 0.001
5.410 0.001
5.420 0.001
5.430 0.001
5.440 0.001
5.450 0.001
5.460 0.001
5.470 0.001
5.480 0.001
5.490 0.001
5.500 0.001
5.510 0.001
5.520 0.001
5.530 0.001
5.540 0.001
5.550 0.001
5.560 0.001
5.570 0.001
5.580 0.001
5.590 0.001
5.600 0.001
5.610 0.001
5.620 0.001
5.630 0.001
5.640 0.001
5.650 0.001
5.660 0.001
5.670 0.001
5.680 0.001
5.690 0.001
5.700 0.000
5.710 0.000
5.720 0.000
5.730 0.000
5.740 0.000
5.750 0.000
5.760 0.000
5.770 0.000
5.780 0.000
5.790 0.000
5.800 0.000
5.810 0.000
5.820 0.000
5.830 0.000
5.840 0.000
5.850 0.000
5.860 0.000
5.870 0.000
5.880 0.000
5.890 0.000
5.900 0.000
5.910 0.000
5.920 0.000
5.930 0.000
5.940 0.000
5.950 0.000
5.960 0.000
5.970 0.000
5.980 0.000
5.990 0.000
6.000 0.000
6.010 0.000
6.020 0.000
6.030 0.000
6.040 0.000
6.050 0.000
6.060 0.000
6.070 0.000
6.080 0.000
6.090 0.000
6.100 0.000
6.110 0.000
6.120 0.000
6.130 0.000
6.140 0.000
6.150 0.000
6.160 0.000
6.170 0.000
6.180 0.000
6.190 0.000
6.200 0.000
6.210 0.000
6.220 0.000
6.230 0.000
6.240 0.000
6.250 0.000
6.260 0.000
6.270 0.000
6.280 0.000
6.290 0.000
6.300 0.000
6.310 0.000
6.320 0.000
6.330 0.000
6.340 0.000
6.350 0.000
6.360 0.000
6.370 0.000
6.380 0.000
6.390 0.000
6.400 0.000
6.410 0.000
6.420 0.000
6.430 0.000
6.440 0.000
6.450 0.000
6.460 0.000
6.470 0.000
6.480 0.000
6.490 0.000
6.500 0.000
6.510 0.000
6.520 0.000
6.530 0.000
6.540 0.000
6.550 0.000
6.560 0.000
6.570 0.000
6.580 0.000
6.590 0.000
6.600 0.000
6.610 0.000
6.620 0.000
6.630 0.000
6.640 0.000
6.650 0.000
6.660 0.000
6.670 0.000
6.680 0.000
6.690 0.000
6.700 0.000
6.710 0.000
6.720 0.000
6.730 0.000
6.740 0.000
6.750 0.000
6.760 0.000
6.770 0.000
6.780 0.000
6.790 0.000
6.800 0.000
6.810 0.000
6.820 0.000
6.830 0.000
6.840 0.000
6.850 0.000
6.860 0.000
6.870 0.000
6.880 0.000
6.890 0.000
6.900 0.000
6.910 0.000
6.920 0.000
6.930 0.000
6.940 0.000
6.950 0.000
6.960 0.000
6.970 0.000
6.980 0.000
6.990 0.000
7.000 0.000
7.010 0.000
7.020 0.000
7.030 0.000
7.040 0.000
7.050 0.000
7.060 0.000
7.070 0.000
7.080 0.000
7.090 0.000
7.100 0.000
7.110 0.000
7.120 0.000
7.130 0.000
7.140 0.000
7.150 0.000
7.160 0.000
7.170 0.000
7.180 0.000
7.190 0.000
7.200 0.000
7.210 0.000
7.220 0.000
7.230 0.000
7.240 0.000
7.250 0.000
7.260 0.000
7.270 0.000
7.280 0.000
7.290 0.000
7.300 0.000
7.310 0.000
7.320 0.000
7.330 0.000
7.340 0.000
7.350 0.000
7.360 0.000
7.370 0.000
7.380 0.000
7.390 0.000
7.400 0.000
7.410 0.000
7.420 0.000
7.430 0.000
7.440 0.000
7.450 0.000
7.460 0.000
7.470 0.000
7.480 0.000
7.490 0.000
7.500 0.000
7.510 0.000
7.520 0.000
7.530 0.000
7.540 0.000
7.550 0.000
7.560 0.000
7.570 0.000
7.580 0.000
7.590 0.000
7.600 0.000
7.610 0.000
7.620 0.000
7.630 0.000
7.640 0.000
7.650 0.000
7.660 0.000
7.670 0.000
7.680 0.000
7.690 0.000
7.700 0.000
7.710 0.000
7.720 0.000
7.730 0.000
7.740 0.000
7.750 0.000
7.760 0.000
7.770 0.000
7.780 0.000
7.790 0.000
7.800 0.000
7.810 0.000
7.820 0.000
7.830 0.000
7.840 0.000
7.850 0.000
7.860 0.000
7.870 0.000
7.880 0.000
7.890 0.000
7.900 0.000
7.910 0.000
7.920 0.000
7.930 0.000
7.940 0.000
7.950 0.000
7.960 0.000
7.970 0.000
7.980 0.000
7.990 0.000
8.000 0.000
8.010 0.000
8.020 0.000
8.030 0.000
8.040 0.000
8.050 0.000
8.060 0.000
8.070 0.000
8.080 0.000
8.090 0.000
8.100 0.000
8.110 0.000
8.120 0.000
8.130 0.000
8.140 0.000
8.150 0.000
8.160 0.000
8.170 0.000
8.180 0.000
8.190 0.000
8.200 0.000
8.210 0.000
8.220 0.000
8.230 0.000
8.240 0.000
8.250 0.000
8.260 0.000
8.270 0.000
8.280 0.000
8.290 0.000
8.300 0.000
8.310 0.000
8.320 0.000
8.330 0.000
8.340 0.000
8.350 0.000
8.360 0.000
8.370 0.000
8.380 0.000
8.390 0.000
8.400 0.000
8.410 0.000
8.420 0.000
8.430 0.000
8.440 0.000
8.450 0.000
8.460 0.000
8.470 0.000
8.480 0.000
8.490 0.000
8.500 0.000
8.510 0.000
8.520 0.000
8.530 0.000
8.540 0.000
8.550 0.000
8.560 0.000
8.570 0.000
8.580 0.000
8.590 0.000
8.600 0.000
8.610 0.000
8.620 0.000
8.630 0.000
8.640 0.000
8.650 0.000
8.660 0.000
8.670 0.000
8.680 0.000
8.690 0.000
8.700 0.000
8.710 0.000
8.720 0.000
8.730 0.000
8.740 0.000
8.750 0.000
8.760 0.000
8.770 0.000
8.780 0.000
8.790 0.000
8.800 0.000
8.810 0.000
8.820 0.000
8.830 0.000
8.840 0.000
8.850 0.000
8.860 0.000
8.870 0.000
8.880 0.000
8.890 0.000
8.900 0.000
8.910 0.000
8.920 0.000
8.930 0.000
8.940 0.000
8.950 0.000
8.960 0.000
8.970 0.000
8.980 0.000
8.990 0.000
9.000 0.000
9.010 0.000
9.020 0.000
9.030 0.000
9.040 0.000
9.050 0.000
9.060 0.000
9.070 0.000
9.080 0.000
9.090 0.000
9.100 0.000
9.110 0.000
9.120 0.000
9.130 0.000
9.140 0.000
9.150 0.000
9.160 0.000
9.170 0.000
9.180 0.000
9.190 0.000
9.200 0.000
9.210 0.000
9.220 0.000
9.230 0.000
9.240 0.000
9.250 0.000
9.260 0.000
9.270 0.000
9.280 0.000
9.290 0.000
9.300 0.000
9.310 0.000
9.320 0.000
9.330 0.000
9.340 0.000
9.350 0.000
9.360 0.000
9.370 0.000
9.380 0.000
9.390 0.000
9.400 0.000
9.410 0.000
9.420 0.000
9.430 0.000
9.440 0.000
9.450 0.000
9.460 0.000
9.470 0.000
9.480 0.000
9.490 0.000
9.500 0.000
9.510 0.000
9.520 0.000
9.530 0.000
9.540 0.000
9.550 0.000
9.560 0.000
9.570 0.000
9.580 0.000
9.590 0.000
9.600 0.000
9.610 0.000
9.620 0.000
9.630 0.000
9.640 0.000
9.650 0.000
9.660 0.000
9.670 0.000
9.680 0.000
9.690 0.000
9.700 0.000
9.710 0.000
9.720 0.000
9.730 0.000
9.740 0.000
9.750 0.000
9.760 0.000
9.770 0.000
9.780 0.000
9.790 0.000
9.800 0.000
9.810 0.000
9.820 0.000
9.830 0.000
9.840 0.000
9.850 0.000
9.860 0.000
9.870 0.000
9.880 0.000
9.890 0.000
9.900 0.000
9.910 0.000
9.920 0.000
9.930 0.000
9.940 0.000
9.950 0.000
9.960 0.000
9.970 0.000
9.980 0.000
9.990 0.000


==> figs/cata3/numerics/profile_16.txt <==
0.013 0.147
0.014 0.149
0.018 0.160
0.020 0.165
0.022 0.169
0.026 0.176
0.026 0.177
0.026 0.177
0.030 0.184
0.032 0.189
0.034 0.191
0.037 0.196
0.038 0.199
0.039 0.200
0.043 0.206
0.047 0.213
0.047 0.214
0.048 0.215
0.051 0.219
0.053 0.222
0.057 0.227
0.059 0.231
0.063 0.236
0.065 0.239
0.069 0.244
0.070 0.245
0.075 0.251
0.075 0.251
0.075 0.251
0.079 0.256
0.080 0.257
0.084 0.261
0.085 0.263
0.088 0.266
0.092 0.270
0.092 0.271
0.092 0.271
0.097 0.276
0.098 0.277
0.102 0.281
0.103 0.282
0.104 0.283
0.105 0.284
0.109 0.288
0.111 0.290
0.114 0.293
0.116 0.294
0.120 0.298
0.121 0.299
0.125 0.302
0.127 0.304
0.129 0.306
0.131 0.307
0.135 0.310
0.137 0.312
0.140 0.314
0.141 0.314
0.144 0.316
0.147 0.318
0.150 0.320
0.152 0.322
0.155 0.324
0.157 0.324
0.160 0.326
0.160 0.326
0.163 0.328
0.165 0.329
0.167 0.330
0.171 0.332
0.171 0.332
0.172 0.333
0.175 0.334
0.176 0.335
0.181 0.337
0.182 0.337
0.183 0.338
0.187 0.339
0.189 0.340
0.191 0.341
0.194 0.342
0.195 0.342
0.198 0.343
0.199 0.344
0.202 0.344
0.204 0.345
0.206 0.346
0.209 0.346
0.211 0.347
0.214 0.347
0.216 0.348
0.219 0.349
0.223 0.349
0.225 0.350
0.228 0.350
0.229 0.350
0.232 0.351
0.236 0.351
0.237 0.352
0.238 0.352
0.242 0.352
0.245 0.352
0.245 0.352
0.249 0.353
0.249 0.353
0.253 0.353
0.255 0.353
0.257 0.353
0.260 0.353
0.261 0.353
0.265 0.353
0.266 0.353
0.270 0.353
0.272 0.353
0.274 0.353
0.277 0.353
0.278 0.353
0.278 0.353
0.282 0.353
0.283 0.352
0.287 0.352
0.288 0.352
0.291 0.352
0.293 0.352
0.297 0.351
0.297 0.351
0.298 0.351
0.301 0.351
0.304 0.350
0.305 0.350
0.308 0.350
0.310 0.350
0.310 0.349
0.315 0.349
0.316 0.348
0.319 0.348
0.321 0.348
0.324 0.347
0.328 0.346
0.329 0.346
0.329 0.346
0.334 0.345
0.339 0.344
0.340 0.344
0.340 0.344
0.344 0.343
0.346 0.342
0.349 0.341
0.352 0.341
0.353 0.340
0.354 0.340
0.357 0.339
0.360 0.339
0.363 0.338
0.366 0.337
0.368 0.336
0.371 0.336
0.373 0.335
0.376 0.334
0.377 0.333
0.380 0.333
0.381 0.332
0.384 0.331
0.389 0.330
0.389 0.330
0.389 0.330
0.394 0.328
0.397 0.327
0.398 0.327
0.400 0.326
0.403 0.325
0.405 0.324
0.408 0.323
0.411 0.322
0.412 0.322
0.413 0.322
0.416 0.321
0.421 0.319
0.421 0.319
0.421 0.319
0.422 0.318
0.426 0.317
0.426 0.317
0.427 0.316
0.431 0.315
0.431 0.315
0.435 0.313
0.438 0.312
0.440 0.312
0.444 0.310
0.445 0.310
0.445 0.309
0.446 0.309
0.451 0.307
0.453 0.306
0.456 0.305
0.458 0.304
0.460 0.304
0.464 0.302
0.464 0.302
0.465 0.302
0.468 0.300
0.469 0.300
0.472 0.299
0.477 0.297
0.478 0.296
0.479 0.296
0.483 0.294
0.487 0.292
0.487 0.292
0.487 0.292
0.491 0.291
0.493 0.290
0.496 0.288
0.498 0.288
0.501 0.286
0.503 0.286
0.506 0.284
0.507 0.284
0.507 0.284
0.511 0.282
0.514 0.281
0.515 0.280
0.518 0.279
0.520 0.278
0.520 0.278
0.523 0.277
0.524 0.276
0.525 0.276
0.528 0.275
0.531 0.273
0.533 0.273
0.535 0.272
0.539 0.270
0.543 0.268
0.544 0.268
0.545 0.267
0.549 0.265
0.552 0.264
0.553 0.264
0.555 0.263
0.558 0.262
0.561 0.260
0.562 0.260
0.564 0.259
0.566 0.258
0.569 0.257
0.571 0.256
0.573 0.255
0.574 0.255
0.576 0.254
0.581 0.252
0.581 0.251
0.582 0.251
0.586 0.249
0.589 0.248
0.590 0.247
0.594 0.246
0.595 0.245
0.597 0.245
0.599 0.243
0.601 0.243
0.603 0.242
0.606 0.241
0.608 0.240
0.611 0.238
0.613 0.237
0.614 0.237
0.618 0.235
0.619 0.235
0.623 0.233
0.625 0.233
0.627 0.231
0.629 0.231
0.631 0.230
0.635 0.228
0.635 0.228
0.639 0.226
0.641 0.225
0.645 0.224
0.646 0.223
0.651 0.221
0.652 0.221
0.652 0.221
0.658 0.218
0.658 0.218
0.659 0.218
0.663 0.216
0.665 0.215
0.670 0.213
0.670 0.213
0.670 0.213
0.674 0.211
0.675 0.211
0.679 0.209
0.680 0.209
0.684 0.207
0.685 0.207
0.688 0.206
0.690 0.205
0.693 0.204
0.698 0.202
0.698 0.202
0.698 0.202
0.702 0.200
0.706 0.198
0.707 0.198
0.708 0.197
0.711 0.196
0.714 0.195
0.715 0.195
0.716 0.195
0.718 0.194
0.720 0.193
0.720 0.193
0.723 0.191
0.726 0.190
0.728 0.190
0.731 0.188
0.732 0.188
0.735 0.187
0.737 0.186
0.740 0.185
0.744 0.183
0.745 0.183
0.746 0.183
0.750 0.181
0.752 0.180
0.754 0.179
0.756 0.179
0.758 0.178
0.760 0.177
0.762 0.176
0.765 0.175
0.768 0.174
0.769 0.174
0.772 0.173
0.774 0.172
0.775 0.172
0.778 0.171
0.780 0.170
0.783 0.169
0.785 0.168
0.787 0.167
0.790 0.166
0.792 0.166
0.794 0.165
0.796 0.164
0.799 0.163
0.802 0.162
0.803 0.161
0.806 0.160
0.808 0.160
0.811 0.159
0.812 0.158
0.816 0.157
0.817 0.157
0.821 0.155
0.822 0.155
0.823 0.154
0.827 0.153
0.831 0.152
0.832 0.151
0.833 0.151
0.838 0.149
0.838 0.149
0.841 0.148
0.843 0.148
0.844 0.147
0.847 0.146
0.850 0.145
0.852 0.145
0.854 0.144
0.856 0.143
0.860 0.142
0.861 0.142
0.865 0.140
0.866 0.140
0.870 0.139
0.871 0.138
0.873 0.138
0.875 0.137
0.877 0.137
0.880 0.136
0.884 0.134
0.884 0.134
0.885 0.134
0.888 0.133
0.892 0.132
0.893 0.132
0.893 0.132
0.897 0.131
0.900 0.130
0.900 0.130
0.903 0.129
0.905 0.128
0.907 0.127
0.911 0.126
0.912 0.126
0.912 0.126
0.915 0.125
0.918 0.124
0.920 0.124
0.921 0.123
0.924 0.122
0.926 0.122
0.929 0.121
0.931 0.120
0.934 0.120
0.938 0.118
0.939 0.118
0.945 0.116
0.945 0.116
0.945 0.116
0.951 0.115
0.953 0.114
0.955 0.114
0.957 0.113
0.962 0.112
0.962 0.112
0.962 0.112
0.969 0.110
0.970 0.110
0.973 0.109
0.975 0.108
0.977 0.108
0.979 0.107
0.981 0.107
0.983 0.106
0.986 0.105
0.989 0.104
0.990 0.104
0.993 0.104
0.993 0.104
0.996 0.103
0.997 0.103
1.001 0.102
1.003 0.101
1.007 0.100
1.007 0.100
1.007 0.100
1.011 0.099
1.013 0.099
1.016 0.098
1.017 0.098
1.018 0.097
1.021 0.097
1.023 0.096
1.025 0.096
1.027 0.095
1.029 0.095
1.033 0.094
1.033 0.094
1.033 0.094
1.036 0.093
1.038 0.093
1.040 0.092
1.044 0.091
1.045 0.091
1.045 0.091
1.046 0.091
1.051 0.090
1.053 0.089
1.055 0.089
1.056 0.089
1.059 0.088
1.062 0.087
1.062 0.087
1.067 0.086
1.068 0.086
1.072 0.085
1.076 0.084
1.077 0.084
1.078 0.084
1.082 0.083
1.084 0.083
1.088 0.082
1.089 0.082
1.093 0.081
1.094 0.081
1.094 0.081
1.098 0.080
1.101 0.079
1.102 0.079
1.104 0.079
1.107 0.078
1.110 0.077
1.111 0.077
1.114 0.077
1.117 0.076
1.119 0.076
1.122 0.075
1.123 0.075
1.127 0.074
1.127 0.074
1.132 0.073
1.133 0.073
1.138 0.072
1.138 0.072
1.139 0.072
1.144 0.071
1.145 0.071
1.148 0.070
1.152 0.069
1.153 0.069
1.154 0.069
1.157 0.068
1.159 0.068
1.161 0.068
1.164 0.067
1.165 0.067
1.168 0.067
1.169 0.066
1.171 0.066
1.172 0.066
1.176 0.065
1.178 0.065
1.182 0.064
1.183 0.064
1.186 0.063
1.187 0.063
1.187 0.063
1.187 0.063
1.191 0.063
1.192 0.062
1.195 0.062
1.196 0.062
1.198 0.062
1.200 0.061
1.202 0.061
1.205 0.060
1.208 0.060
1.209 0.060
1.212 0.059
1.215 0.059
1.217 0.059
1.220 0.058
1.221 0.058
1.222 0.058
1.225 0.057
1.227 0.057
1.231 0.056
1.231 0.056
1.235 0.056
1.236 0.056
1.239 0.055
1.242 0.055
1.244 0.055
1.244 0.054
1.248 0.054
1.252 0.053
1.254 0.053
1.255 0.053
1.259 0.052
1.262 0.052
1.264 0.052
1.268 0.051
1.269 0.051
1.272 0.051
1.274 0.050
1.277 0.050
1.278 0.050
1.279 0.050
1.284 0.049
1.285 0.049
1.286 0.049
1.289 0.048
1.293 0.048
1.294 0.048
1.295 0.048
1.299 0.047
1.302 0.047
1.304 0.046
1.306 0.046
1.309 0.046
1.313 0.045
1.313 0.045
1.314 0.045
1.319 0.045
1.320 0.044
1.323 0.044
1.325 0.044
1.327 0.044
1.329 0.043
1.331 0.043
1.333 0.043
1.336 0.043
1.340 0.042
1.340 0.042
1.343 0.042
1.344 0.042
1.347 0.041
1.347 0.041
1.351 0.041
1.353 0.041
1.356 0.040
1.359 0.040
1.361 0.040
1.366 0.039
1.366 0.039
1.367 0.039
1.373 0.038
1.373 0.038
1.378 0.038
1.379 0.038
1.383 0.037
1.384 0.037
1.387 0.037
1.388 0.037
1.393 0.036
1.393 0.036
1.393 0.036
1.399 0.036
1.399 0.036
1.401 0.036
1.405 0.035
1.408 0.035
1.409 0.035
1.412 0.035
1.415 0.034
1.416 0.034
1.419 0.034
1.421 0.034
1.424 0.033
1.429 0.033
1.429 0.033
1.430 0.033
1.434 0.032
1.438 0.032
1.439 0.032
1.440 0.032
1.444 0.032
1.446 0.031
1.448 0.031
1.451 0.031
1.452 0.031
1.452 0.031
1.455 0.031
1.456 0.030
1.456 0.030
1.461 0.030
1.462 0.030
1.466 0.030
1.469 0.029
1.471 0.029
1.473 0.029
1.475 0.029
1.476 0.029
1.479 0.029
1.482 0.028
1.484 0.028
1.486 0.028
1.487 0.028
1.490 0.028
1.492 0.028
1.494 0.027
1.498 0.027
1.498 0.027
1.499 0.027
1.503 0.027
1.507 0.026
1.508 0.026
1.508 0.026
1.509 0.026
1.514 0.026
1.514 0.026
1.516 0.026
1.519 0.026
1.520 0.025
1.525 0.025
1.525 0.025
1.530 0.025
1.531 0.025
1.532 0.025
1.534 0.024
1.537 0.024
1.539 0.024
1.543 0.024
1.543 0.024
1.545 0.024
1.547 0.024
1.548 0.024
1.551 0.023
1.553 0.023
1.556 0.023
1.557 0.023
1.560 0.023
1.562 0.023
1.562 0.023
1.566 0.022
1.570 0.022
1.571 0.022
1.571 0.022
1.575 0.022
1.579 0.022
1.579 0.022
1.581 0.021
1.583 0.021
1.587 0.021
1.588 0.021
1.588 0.021
1.592 0.021
1.595 0.021
1.596 0.021
1.599 0.020
1.602 0.020
1.604 0.020
1.607 0.020
1.609 0.020
1.611 0.020
1.613 0.020
1.617 0.019
1.618 0.019
1.620 0.019
1.622 0.019
1.623 0.019
1.626 0.019
1.630 0.019
1.631 0.019
1.633 0.018
1.636 0.018
1.638 0.018
1.641 0.018
1.644 0.018
1.645 0.018
1.648 0.018
1.651 0.018
1.653 0.017
1.657 0.017
1.658 0.017
1.659 0.017
1.664 0.017
1.665 0.017
1.668 0.017
1.671 0.017
1.672 0.016
1.676 0.016
1.678 0.016
1.680 0.016
1.683 0.016
1.684 0.016
1.685 0.016
1.688 0.016
1.689 0.016
1.693 0.016
1.695 0.015
1.698 0.015
1.700 0.015
1.701 0.015
1.705 0.015
1.705 0.015
1.706 0.015
1.710 0.015
1.713 0.015
1.714 0.015
1.718 0.014
1.719 0.014
1.721 0.014
1.723 0.014
1.726 0.014
1.728 0.014
1.730 0.014
1.732 0.014
1.734 0.014
1.738 0.014
1.738 0.014
1.739 0.014
1.743 0.013
1.747 0.013
1.748 0.013
1.749 0.013
1.753 0.013
1.755 0.013
1.757 0.013
1.760 0.013
1.762 0.013
1.765 0.013
1.766 0.013
1.768 0.012
1.769 0.012
1.770 0.012
1.773 0.012
1.775 0.012
1.776 0.012
1.778 0.012
1.781 0.012
1.785 0.012
1.786 0.012
1.786 0.012
1.790 0.012
1.792 0.012
1.795 0.012
1.797 0.011
1.799 0.011
1.801 0.011
1.805 0.011
1.805 0.011
1.806 0.011
1.811 0.011
1.811 0.011
1.811 0.011
1.816 0.011
1.818 0.011
1.820 0.011
1.823 0.011
1.824 0.011
1.828 0.010
1.828 0.010
1.833 0.010
1.833 0.010
1.834 0.010
1.837 0.010
1.838 0.010
1.842 0.010
1.844 0.010
1.846 0.010
1.849 0.010
1.852 0.010
1.855 0.010
1.856 0.010
1.857 0.010
1.861 0.009
1.862 0.009
1.864 0.009
1.867 0.009
1.870 0.009
1.873 0.009
1.875 0.009
1.877 0.009
1.880 0.009
1.883 0.009
1.884 0.009
1.888 0.009
1.889 0.009
1.889 0.009
1.894 0.009
1.895 0.009
1.898 0.008
1.901 0.008
1.903 0.008
1.904 0.008
1.908 0.008
1.911 0.008
1.912 0.008
1.914 0.008
1.917 0.008
1.920 0.008
1.921 0.008
1.923 0.008
1.926 0.008
1.929 0.008
1.931 0.008
1.932 0.008
1.935 0.008
1.938 0.008
1.940 0.007
1.941 0.007
1.946 0.007
1.948 0.007
1.951 0.007
1.953 0.007
1.956 0.007
1.957 0.007
1.958 0.007
1.959 0.007
1.962 0.007
1.965 0.007
1.967 0.007
1.968 0.007
1.971 0.007
1.973 0.007
1.976 0.007
1.977 0.007
1.979 0.007
1.982 0.007
1.984 0.007
1.986 0.007
1.988 0.006
1.992 0.006
1.993 0.006
1.993 0.006
1.998 0.006
2.000 0.006
2.002 0.006
2.004 0.006
2.007 0.006
2.010 0.006
2.014 0.006
2.015 0.006
2.016 0.006
2.019 0.006
2.023 0.006
2.024 0.006
2.026 0.006
2.028 0.006
2.031 0.006
2.034 0.006
2.037 0.006
2.038 0.006
2.039 0.006
2.043 0.005
2.048 0.005
2.048 0.005
2.049 0.005
2.051 0.005
2.055 0.005
2.056 0.005
2.061 0.005
2.062 0.005
2.064 0.005
2.066 0.005
2.066 0.005
2.070 0.005
2.072 0.005
2.073 0.005
2.075 0.005
2.077 0.005
2.079 0.005
2.081 0.005
2.082 0.005
2.085 0.005
2.087 0.005
2.091 0.005
2.093 0.005
2.096 0.005
2.098 0.005
2.100 0.005
2.103 0.005
2.105 0.005
2.107 0.005
2.110 0.004
2.112 0.004
2.114 0.004
2.116 0.004
2.120 0.004
2.122 0.004
2.124 0.004
2.128 0.004
2.128 0.004
2.132 0.004
2.134 0.004
2.134 0.004
2.134 0.004
2.139 0.004
2.142 0.004
2.143 0.004
2.147 0.004
2.148 0.004
2.151 0.004
2.152 0.004
2.156 0.004
2.159 0.004
2.161 0.004
2.165 0.004
2.167 0.004
2.169 0.004
2.171 0.004
2.174 0.004
2.175 0.004
2.176 0.004
2.180 0.004
2.183 0.004
2.185 0.004
2.188 0.004
2.189 0.004
2.189 0.004
2.193 0.003
2.194 0.003
2.198 0.003
2.198 0.003
2.199 0.003
2.202 0.003
2.205 0.003
2.206 0.003
2.207 0.003
2.211 0.003
2.214 0.003
2.217 0.003
2.221 0.003
2.224 0.003
2.228 0.003
2.229 0.003
2.233 0.003
2.235 0.003
2.238 0.003
2.242 0.003
2.243 0.003
2.246 0.003
2.248 0.003
2.249 0.003
2.250 0.003
2.255 0.003
2.257 0.003
2.259 0.003
2.264 0.003
2.264 0.003
2.264 0.003
2.270 0.003
2.270 0.003
2.271 0.003
2.275 0.003
2.276 0.003
2.277 0.003
2.282 0.003
2.285 0.003
2.286 0.003
2.288 0.003
2.292 0.003
2.292 0.003
2.292 0.003
2.296 0.003
2.298 0.003
2.301 0.002
2.303 0.002
2.306 0.002
2.309 0.002
2.311 0.002
2.314 0.002
2.316 0.002
2.320 0.002
2.322 0.002
2.326 0.002
2.327 0.002
2.328 0.002
2.331 0.002
2.332 0.002
2.336 0.002
2.337 0.002
2.339 0.002
2.343 0.002
2.345 0.002
2.347 0.002
2.351 0.002
2.352 0.002
2.355 0.002
2.356 0.002
2.356 0.002
2.357 0.002
2.360 0.002
2.360 0.002
2.366 0.002
2.366 0.002
2.367 0.002
2.371 0.002
2.373 0.002
2.375 0.002
2.378 0.002
2.378 0.002
2.379 0.002
2.382 0.002
2.384 0.002
2.386 0.002
2.389 0.002
2.390 0.002
2.391 0.002
2.394 0.002
2.397 0.002
2.397 0.002
2.398 0.002
2.402 0.002
2.405 0.002
2.406 0.002
2.411 0.002
2.411 0.002
2.414 0.002
2.416 0.002
2.416 0.002
2.416 0.002
2.421 0.002
2.424 0.002
2.426 0.002
2.429 0.002
2.431 0.002
2.434 0.002
2.437 0.002
2.439 0.002
2.443 0.002
2.443 0.002
2.443 0.002
2.448 0.002
2.453 0.002
2.453 0.002
2.453 0.002
2.457 0.002
2.459 0.002
2.461 0.002
2.463 0.002
2.465 0.001
2.468 0.001
2.469 0.001
2.470 0.001
2.475 0.001
2.475 0.001
2.475 0.001
2.480 0.001
2.482 0.001
2.485 0.001
2.488 0.001
2.490 0.001
2.493 0.001
2.493 0.001
2.496 0.001
2.498 0.001
2.500 0.001
2.502 0.001
2.506 0.001
2.507 0.001
2.508 0.001
2.511 0.001
2.512 0.001
2.516 0.001
2.517 0.001
2.521 0.001
2.522 0.001
2.523 0.001
2.527 0.001
2.530 0.001
2.531 0.001
2.534 0.001
2.538 0.001
2.540 0.001
2.543 0.001
2.545 0.001
2.549 0.001
2.550 0.001
2.551 0.001
2.552 0.001
2.555 0.001
2.558 0.001
2.561 0.001
2.563 0.001
2.568 0.001
2.568 0.001
2.568 0.001
2.573 0.001
2.573 0.001
2.577 0.001
2.578 0.001
2.581 0.001
2.583 0.001
2.586 0.001
2.587 0.001
2.588 0.001
2.592 0.001
2.594 0.001
2.594 0.001
2.595 0.001
2.599 0.001
2.600 0.001
2.605 0.001
2.605 0.001
2.611 0.001
2.611 0.001
2.613 0.001
2.615 0.001
2.617 0.001
2.619 0.001
2.621 0.001
2.623 0.001
2.625 0.001
2.627 0.001
2.628 0.001
2.631 0.001
2.633 0.001
2.636 0.001
2.639 0.001
2.641 0.001
2.643 0.001
2.647 0.001
2.647 0.001
2.647 0.001
2.652 0.001
2.653 0.001
2.655 0.001
2.657 0.001
2.659 0.001
2.661 0.001
2.662 0.001
2.665 0.001
2.667 0.001
2.669 0.001
2.672 0.001
2.673 0.001
2.676 0.001
2.677 0.001
2.680 0.001
2.684 0.001
2.685 0.001
2.687 0.001
2.690 0.001
2.691 0.001
2.695 0.001
2.697 0.001
2.701 0.001
2.703 0.001
2.708 0.001
2.708 0.001
2.708 0.001
2.712 0.001
2.716 0.001
2.717 0.001
2.718 0.001
2.721 0.001
2.723 0.001
2.726 0.001
2.729 0.001
2.731 0.001
2.733 0.001
2.735 0.001
2.737 0.001
2.740 0.001
2.743 0.001
2.745 0.001
2.748 0.001
2.750 0.001
2.752 0.001
2.754 0.001
2.755 0.001
2.758 0.001
2.762 0.001
2.763 0.001
2.764 0.001
2.768 0.001
2.769 0.001
2.772 0.001
2.776 0.001
2.777 0.001
2.777 0.001
2.782 0.001
2.786 0.001
2.787 0.001
2.788 0.001
2.792 0.001
2.794 0.001
2.797 0.001
2.797 0.001
2.801 0.001
2.802 0.001
2.806 0.001
2.809 0.001
2.810 0.001
2.814 0.000
2.814 0.000
2.814 0.000
2.818 0.000
2.821 0.000
2.822 0.000
2.826 0.000
2.827 0.000
2.827 0.000
2.827 0.000
2.831 0.000
2.834 0.000
2.835 0.000
2.839 0.000
2.840 0.000
2.843 0.000
2.845 0.000
2.847 0.000
2.849 0.000
2.851 0.000
2.854 0.000
2.856 0.000
2.859 0.000
2.860 0.000
2.860 0.000
2.864 0.000
2.867 0.000
2.868 0.000
2.872 0.000
2.872 0.000
2.872 0.000
2.876 0.000
2.877 0.000
2.881 0.000
2.882 0.000
2.886 0.000
2.886 0.000
2.886 0.000
2.890 0.000
2.894 0.000
2.895 0.000
2.895 0.000
2.899 0.000
2.904 0.000
2.904 0.000
2.905 0.000
2.910 0.000
2.911 0.000
2.914 0.000
2.915 0.000
2.917 0.000
2.920 0.000
2.921 0.000
2.926 0.000
2.927 0.000
2.932 0.000
2.932 0.000
2.932 0.000
2.937 0.000
2.939 0.000
2.941 0.000
2.943 0.000
2.947 0.000
2.947 0.000
2.947 0.000
2.951 0.000
2.952 0.000
2.956 0.000
2.957 0.000
2.961 0.000
2.963 0.000
2.966 0.000
2.968 0.000
2.971 0.000
2.972 0.000
2.975 0.000
2.977 0.000
2.979 0.000
2.980 0.000
2.983 0.000
2.986 0.000
2.989 0.000
2.991 0.000
2.994 0.000
2.998 0.000
2.998 0.000
3.001 0.000
3.004 0.000
3.006 0.000
3.010 0.000
3.011 0.000
3.011 0.000
3.014 0.000
3.018 0.000
3.019 0.000
3.019 0.000
3.023 0.000
3.024 0.000
3.027 0.000
3.029 0.000
3.031 0.000
3.034 0.000
3.035 0.000
3.037 0.000
3.039 0.000
3.041 0.000
3.044 0.000
3.046 0.000
3.049 0.000
3.051 0.000
3.053 0.000
3.055 0.000
3.058 0.000
3.063 0.000
3.063 0.000
3.063 0.000
3.064 0.000
3.069 0.000
3.071 0.000
3.074 0.000
3.077 0.000
3.078 0.000
3.081 0.000
3.083 0.000
3.084 0.000
3.088 0.000
3.091 0.000
3.092 0.000
3.095 0.000
3.097 0.000
3.100 0.000
3.103 0.000
3.104 0.000
3.104 0.000
3.107 0.000
3.110 0.000
3.110 0.000
3.114 0.000
3.115 0.000
3.119 0.000
3.121 0.000
3.124 0.000
3.128 0.000
3.129 0.000
3.132 0.000
3.134 0.000
3.136 0.000
3.140 0.000
3.143 0.000
3.144 0.000
3.147 0.000
3.150 0.000
3.152 0.000
3.154 0.000
3.157 0.000
3.159 0.000
3.162 0.000
3.164 0.000
3.167 0.000
3.170 0.000
3.173 0.000
3.176 0.000
3.177 0.000
3.181 0.000
3.183 0.000
3.184 0.000
3.189 0.000
3.190 0.000
3.193 0.000
3.195 0.000
3.198 0.000
3.199 0.000
3.202 0.000
3.204 0.000
3.206 0.000
3.208 0.000
3.211 0.000
3.212 0.000
3.216 0.000
3.216 0.000
3.216 0.000
3.217 0.000
3.221 0.000
3.222 0.000
3.224 0.000
3.227 0.000
3.230 0.000
3.232 0.000
3.234 0.000
3.238 0.000
3.239 0.000
3.240 0.000
3.243 0.000
3.244 0.000
3.248 0.000
3.251 0.000
3.252 0.000
3.255 0.000
3.257 0.000
3.257 0.000
3.260 0.000
3.263 0.000
3.264 0.000
3.267 0.000
3.268 0.000
3.272 0.000
3.273 0.000
3.277 0.000
3.281 0.000
3.281 0.000
3.282 0.000
3.285 0.000
3.288 0.000
3.289 0.000
3.292 0.000
3.293 0.000
3.297 0.000
3.299 0.000
3.302 0.000
3.305 0.000
3.306 0.000
3.310 0.000
3.311 0.000
3.314 0.000
3.317 0.000
3.320 0.000
3.323 0.000
3.324 0.000
3.326 0.000
3.328 0.000
3.328 0.000
3.331 0.000
3.334 0.000
3.335 0.000
3.337 0.000
3.339 0.000
3.340 0.000
3.344 0.000
3.346 0.000
3.348 0.000
3.351 0.000
3.352 0.000
3.353 0.000
3.357 0.000
3.359 0.000
3.361 0.000
3.363 0.000
3.365 0.000
3.369 0.000
3.372 0.000
3.374 0.000
3.376 0.000
3.379 0.000
3.385 0.000
3.385 0.000
3.385 0.000
3.385 0.000
3.391 0.000
3.394 0.000
3.395 0.000
3.397 0.000
3.400 0.000
3.404 0.000
3.404 0.000
3.404 0.000
3.409 0.000
3.411 0.000
3.413 0.000
3.415 0.000
3.418 0.000
3.421 0.000
3.423 0.000
3.424 0.000
3.429 0.000
3.429 0.000
3.429 0.000
3.433 0.000
3.434 0.000
3.438 0.000
3.440 0.000
3.443 0.000
3.447 0.000
3.448 0.000
3.448 0.000
3.453 0.000
3.455 0.000
3.460 0.000
3.460 0.000
3.461 0.000
3.465 0.000
3.469 0.000
3.469 0.000
3.470 0.000
3.474 0.000
3.477 0.000
3.479 0.000
3.482 0.000
3.483 0.000
3.484 0.000
3.488 0.000
3.492 0.000
3.492 0.000
3.492 0.000
3.495 0.000
3.498 0.000
3.499 0.000
3.502 0.000
3.504 0.000
3.507 0.000
3.509 0.000
3.514 0.000
3.514 0.000
3.515 0.000
3.519 0.000
3.521 0.000
3.524 0.000
3.528 0.000
3.529 0.000
3.530 0.000
3.533 0.000
3.536 0.000
3.538 0.000
3.538 0.000
3.542 0.000
3.543 0.000
3.543 0.000
3.548 0.000
3.548 0.000
3.550 0.000
3.553 0.000
3.554 0.000
3.557 0.000
3.560 0.000
3.563 0.000
3.565 0.000
3.569 0.000
3.570 0.000
3.570 0.000
3.572 0.000
3.575 0.000
3.576 0.000
3.580 0.000
3.581 0.000
3.585 0.000
3.586 0.000
3.589 0.000
3.591 0.000
3.593 0.000
3.596 0.000
3.597 0.000
3.600 0.000
3.601 0.000
3.602 0.000
3.606 0.000
3.607 0.000
3.611 0.000
3.611 0.000
3.616 0.000
3.616 0.000
3.621 0.000
3.621 0.000
3.622 0.000
3.627 0.000
3.628 0.000
3.632 0.000
3.635 0.000
3.638 0.000
3.641 0.000
3.644 0.000
3.646 0.000
3.650 0.000
3.652 0.000
3.654 0.000
3.657 0.000
3.659 0.000
3.660 0.000
3.661 0.000
3.663 0.000
3.666 0.000
3.667 0.000
3.671 0.000
3.671 0.000
3.672 0.000
3.676 0.000
3.678 0.000
3.679 0.000
3.682 0.000
3.683 0.000
3.685 0.000
3.687 0.000
3.692 0.000
3.693 0.000
3.694 0.000
3.697 0.000
3.699 0.000
3.701 0.000
3.703 0.000
3.707 0.000
3.709 0.000
3.711 0.000
3.714 0.000
3.716 0.000
3.720 0.000
3.721 0.000
3.725 0.000
3.727 0.000
3.731 0.000
3.731 0.000
3.731 0.000
3.735 0.000
3.738 0.000
3.741 -0.000
3.744 -0.000
3.746 -0.000
3.750 -0.000
3.751 -0.000
3.751 -0.000
3.756 -0.000
3.757 -0.000
3.760 -0.000
3.761 -0.000
3.762 -0.000
3.766 -0.000
3.770 -0.000
3.771 -0.000
3.771 -0.000
3.773 -0.000
3.775 -0.000
3.778 -0.000
3.779 -0.000
3.783 -0.000
3.785 -0.000
3.790 -0.000
3.790 -0.000
3.790 -0.000
3.794 -0.000
3.797 -0.000
3.797 -0.000
3.801 -0.000
3.804 -0.000
3.805 -0.000
3.807 -0.000
3.809 -0.000
3.811 -0.000
3.814 -0.000
3.818 -0.001
3.818 -0.001
3.819 -0.001
3.821 -0.001
3.825 -0.001
3.825 -0.001
3.826 -0.001
3.830 -0.001
3.831 -0.001
3.836 -0.001
3.836 -0.001
3.841 -0.001
3.842 -0.001
3.843 -0.001
3.845 -0.001
3.848 -0.001
3.849 -0.001
3.851 -0.001
3.854 -0.001
3.856 -0.001
3.857 -0.001
3.858 -0.001
3.861 -0.001
3.863 -0.001
3.866 -0.001
3.869 -0.001
3.871 -0.001
3.873 -0.001
3.876 -0.001
3.878 -0.001
3.881 -0.001
3.883 -0.001
3.885 -0.001
3.887 -0.001
3.891 -0.001
3.891 -0.001
3.891 -0.001
3.895 -0.001
3.897 -0.001
3.899 -0.001
3.902 -0.001
3.903 -0.001
3.906 -0.001
3.910 -0.001
3.910 -0.001
3.914 -0.001
3.915 -0.001
3.918 -0.001
3.920 -0.001
3.921 -0.001
3.925 -0.001
3.927 -0.001
3.930 -0.001
3.933 -0.001
3.936 -0.001
3.940 -0.001
3.940 -0.001
3.944 -0.001
3.945 -0.001
3.948 -0.001
3.950 -0.001
3.951 -0.001
3.955 -0.001
3.957 -0.001
3.959 -0.001
3.963 -0.001
3.964 -0.001
3.968 -0.001
3.968 -0.001
3.973 -0.000
3.974 -0.000
3.979 -0.000
3.979 -0.000
3.980 -0.000
3.984 -0.000
3.985 -0.000
3.989 -0.000
3.991 -0.000
3.994 -0.000
3.996 -0.000
3.997 -0.000
3.998 -0.000
4.003 -0.000
4.003 -0.000
4.008 -0.000
4.009 -0.000
4.013 -0.000
4.014 -0.000
4.014 -0.000
4.018 -0.000
4.020 -0.000
4.021 -0.000
4.021 -0.000
4.025 -0.000
4.028 -0.000
4.029 -0.000
4.032 -0.000
4.033 -0.000
4.034 -0.000
4.037 -0.000
4.039 -0.000
4.041 -0.000
4.044 -0.000
4.044 -0.000
4.046 -0.000
4.048 -0.000
4.049 -0.000
4.053 -0.000
4.054 -0.000
4.057 -0.000
4.058 -0.000
4.062 -0.000
4.065 -0.000
4.067 -0.000
4.071 -0.000
4.071 -0.000
4.076 -0.000
4.076 -0.000
4.076 -0.000
4.080 -0.000
4.082 -0.000
4.084 -0.000
4.086 -0.000
4.088 -0.000
4.091 -0.000
4.094 -0.000
4.096 -0.000
4.100 -0.000
4.100 -0.000
4.100 -0.000
4.104 -0.000
4.106 -0.000
4.110 -0.000
4.111 -0.000
4.112 -0.000
4.117 -0.000
4.118 -0.000
4.122 -0.000
4.124 -0.000
4.126 -0.000
4.130 -0.000
4.131 -0.000
4.132 -0.000
4.135 0.000
4.140 0.000
4.140 0.000
4.140 0.000
4.146 0.000
4.147 0.000
4.150 0.000
4.152 0.000
4.156 0.000
4.157 0.000
4.161 0.000
4.162 0.000
4.163 0.000
4.165 0.000
4.169 0.000
4.169 0.000
4.169 0.000
4.174 0.000
4.175 0.000
4.179 0.000
4.181 0.000
4.184 0.000
4.186 0.000
4.188 0.000
4.191 0.000
4.194 0.000
4.196 0.000
4.198 0.000
4.201 0.000
4.204 0.000
4.207 0.000
4.209 0.000
4.215 0.000
4.215 0.000
4.216 0.000
4.221 0.000
4.223 0.000
4.226 0.000
4.230 -0.000
4.231 -0.000
4.235 -0.000
4.236 -0.000
4.239 -0.000
4.241 -0.000
4.242 -0.000
4.245 -0.000
4.251 -0.000
4.251 -0.000
4.251 -0.000
4.251 -0.000
4.256 -0.000
4.258 -0.000
4.262 -0.000
4.267 -0.000
4.267 -0.000
4.267 -0.000
4.273 -0.000
4.278 -0.000
4.278 -0.000
4.279 -0.000
4.283 -0.000
4.288 -0.000
4.288 -0.000
4.288 -0.000
4.294 -0.000
4.294 -0.000
4.297 -0.000
4.300 -0.000
4.301 -0.000
4.302 -0.000
4.305 -0.000
4.308 -0.000
4.309 -0.000
4.312 -0.000
4.313 -0.000
4.314 -0.000
4.318 -0.000
4.320 -0.000
4.322 -0.000
4.325 -0.000
4.328 -0.000
4.330 -0.000
4.332 -0.000
4.334 -0.000
4.337 -0.000
4.338 -0.000
4.340 -0.000
4.342 0.000
4.344 0.000
4.346 0.000
4.348 0.000
4.350 0.000
4.353 0.000
4.354 0.000
4.356 0.000
4.359 0.000
4.361 0.000
4.365 0.000
4.366 0.000
4.369 0.000
4.371 0.000
4.371 0.000
4.372 0.000
4.377 0.000
4.379 0.000
4.383 0.000
4.383 0.000
4.383 0.000
4.383 0.000
4.388 0.000
4.390 0.000
4.393 0.000
4.396 0.000
4.399 0.000
4.401 0.000
4.406 0.000
4.406 0.000
4.406 0.000
4.411 0.000
4.413 0.000
4.414 0.000
4.415 0.000
4.418 0.000
4.419 0.000
4.422 0.000
4.425 0.000
4.428 0.000
4.429 0.000
4.432 0.000
4.433 0.000
4.437 0.000
4.438 0.000
4.442 0.000
4.444 0.000
4.447 0.000
4.448 0.000
4.450 0.000
4.453 0.000
4.456 0.000
4.457 0.000
4.460 0.000
4.461 0.000
4.462 0.000
4.466 0.000
4.470 0.000
4.471 0.000
4.471 0.000
4.476 0.000
4.479 0.000
4.479 0.000
4.483 0.000
4.485 0.000
4.489 0.000
4.491 -0.000
4.495 -0.000
4.496 -0.000
4.500 -0.000
4.501 -0.000
4.503 -0.000
4.505 -0.000
4.507 -0.000
4.509 -0.000
4.511 -0.000
4.516 -0.000
4.517 -0.000
4.517 -0.000
4.522 -0.000
4.522 -0.000
4.527 -0.000
4.528 -0.000
4.529 -0.000
4.533 -0.000
4.536 -0.000
4.538 -0.000
4.541 -0.000
4.542 -0.000
4.544 -0.000
4.547 -0.000
4.549 -0.000
4.551 -0.000
4.555 -0.000
4.556 -0.000
4.556 -0.000
4.561 -0.000
4.562 -0.000
4.566 -0.000
4.569 -0.000
4.571 -0.000
4.573 -0.000
4.576 -0.000
4.578 -0.000
4.582 -0.000
4.583 -0.000
4.588 -0.000
4.588 -0.000
4.591 -0.000
4.593 -0.000
4.593 -0.000
4.597 -0.000
4.599 -0.000
4.601 -0.000
4.604 -0.000
4.604 -0.000
4.606 -0.000
4.609 -0.000
4.611 -0.000
4.615 -0.000
4.615 -0.000
4.619 -0.000
4.621 -0.000
4.624 -0.000
4.627 -0.000
4.629 -0.000
4.630 -0.000
4.632 -0.000
4.637 -0.000
4.637 -0.000
4.637 -0.000
4.642 -0.000
4.646 -0.000
4.646 -0.000
4.646 -0.000
4.651 -0.000
4.654 -0.000
4.655 -0.000
4.659 -0.000
4.659 -0.000
4.659 -0.000
4.663 -0.000
4.664 -0.000
4.669 -0.000
4.670 -0.000
4.673 -0.000
4.676 -0.000
4.678 -0.000
4.681 -0.000
4.683 -0.000
4.689 -0.000
4.689 -0.000
4.689 -0.000
4.689 -0.000
4.694 -0.000
4.698 -0.000
4.698 -0.000
4.699 -0.000
4.703 -0.000
4.704 -0.000
4.708 -0.000
4.709 -0.000
4.711 -0.000
4.714 -0.000
4.716 -0.000
4.719 -0.000
4.721 -0.000
4.722 -0.000
4.724 0.000
4.728 0.000
4.730 0.000
4.736 0.000
4.736 0.000
4.736 0.000
4.742 0.000
4.743 0.000
4.747 0.000
4.749 0.000
4.752 0.000
4.754 0.000
4.756 0.000
4.759 0.000
4.762 0.000
4.764 0.000
4.768 0.000
4.768 0.000
4.769 0.000
4.773 0.000
4.775 0.000
4.777 0.000
4.781 0.000
4.782 0.000
4.782 0.000
4.787 0.000
4.788 0.000
4.791 0.000
4.793 0.000
4.796 0.000
4.800 0.000
4.801 0.000
4.802 0.000
4.805 0.000
4.807 0.000
4.809 0.000
4.811 0.000
4.812 0.000
4.812 0.000
4.815 0.000
4.819 0.000
4.820 0.000
4.821 0.000
4.826 0.000
4.828 0.000
4.833 0.000
4.833 0.000
4.835 0.000
4.839 0.000
4.843 0.000
4.843 0.000
4.848 0.000
4.848 0.000
4.849 0.000
4.853 0.000
4.855 0.000
4.857 0.000
4.861 0.000
4.862 0.000
4.863 0.000
4.866 0.000
4.869 0.000
4.870 0.000
4.871 0.000
4.875 0.000
4.877 0.000
4.881 0.000
4.884 0.000
4.886 0.000
4.889 0.000
4.891 0.000
4.893 0.000
4.896 0.000
4.900 0.000
4.902 0.000
4.903 0.000
4.907 0.000
4.908 0.000
4.913 0.000
4.914 0.000
4.919 0.000
4.920 0.000
4.921 0.000
4.925 0.000
4.928 0.000
4.931 0.000
4.932 0.000
4.937 0.000
4.938 0.000
4.941 0.000
4.943 0.000
4.944 0.000
4.947 0.000
4.948 0.000
4.952 0.000
4.953 0.000
4.955 0.000
4.957 0.000
4.961 0.000
4.963 0.000
4.965 0.000
4.966 0.000
4.969 0.000
4.971 0.000
4.974 0.000
4.976 0.000
4.981 0.000
4.982 0.000
4.983 0.000
4.986 0.000
4.988 0.000
4.991 0.000
4.993 0.000
4.995 0.000
4.998 0.000
5.000 0.000


==> figs/cata3/numerics/profile_32.txt <==
0.000 0.258
0.003 0.245
0.004 0.240
0.005 0.239
0.008 0.236
0.012 0.226
0.013 0.224
0.014 0.224
0.018 0.219
0.020 0.218
0.022 0.217
0.026 0.216
0.026 0.216
0.026 0.216
0.030 0.215
0.032 0.215
0.034 0.215
0.037 0.215
0.038 0.215
0.039 0.215
0.043 0.214
0.047 0.215
0.047 0.215
0.048 0.215
0.051 0.215
0.053 0.214
0.057 0.215
0.059 0.215
0.063 0.216
0.065 0.216
0.069 0.216
0.070 0.217
0.075 0.217
0.075 0.217
0.075 0.217
0.079 0.218
0.080 0.219
0.084 0.219
0.085 0.220
0.088 0.221
0.092 0.222
0.092 0.222
0.092 0.222
0.097 0.224
0.098 0.224
0.102 0.226
0.103 0.227
0.104 0.227
0.105 0.227
0.109 0.229
0.111 0.230
0.114 0.232
0.116 0.233
0.120 0.235
0.121 0.236
0.125 0.238
0.127 0.239
0.129 0.240
0.131 0.241
0.135 0.244
0.137 0.245
0.140 0.247
0.141 0.248
0.144 0.249
0.147 0.251
0.150 0.254
0.152 0.255
0.155 0.257
0.157 0.258
0.160 0.260
0.160 0.260
0.163 0.263
0.165 0.265
0.167 0.266
0.171 0.269
0.171 0.269
0.172 0.270
0.175 0.272
0.176 0.273
0.181 0.277
0.182 0.278
0.183 0.279
0.187 0.282
0.189 0.284
0.191 0.285
0.194 0.287
0.195 0.288
0.198 0.291
0.199 0.292
0.202 0.294
0.204 0.296
0.206 0.298
0.209 0.300
0.211 0.302
0.214 0.304
0.216 0.306
0.219 0.309
0.223 0.312
0.225 0.314
0.228 0.316
0.229 0.317
0.232 0.320
0.236 0.324
0.237 0.325
0.238 0.326
0.242 0.329
0.245 0.331
0.245 0.332
0.249 0.335
0.249 0.335
0.253 0.338
0.255 0.340
0.257 0.342
0.260 0.345
0.261 0.346
0.265 0.349
0.266 0.350
0.270 0.353
0.272 0.355
0.274 0.357
0.277 0.360
0.278 0.360
0.278 0.360
0.282 0.364
0.283 0.365
0.287 0.368
0.288 0.369
0.291 0.371
0.293 0.373
0.297 0.376
0.297 0.377
0.298 0.377
0.301 0.380
0.304 0.382
0.305 0.384
0.308 0.386
0.310 0.387
0.310 0.388
0.315 0.392
0.316 0.393
0.319 0.395
0.321 0.397
0.324 0.399
0.328 0.403
0.329 0.403
0.329 0.403
0.334 0.407
0.339 0.411
0.340 0.411
0.340 0.412
0.344 0.415
0.346 0.417
0.349 0.418
0.352 0.420
0.353 0.421
0.354 0.422
0.357 0.425
0.360 0.427
0.363 0.429
0.366 0.431
0.368 0.433
0.371 0.435
0.373 0.437
0.376 0.438
0.377 0.439
0.380 0.441
0.381 0.442
0.384 0.444
0.389 0.448
0.389 0.448
0.389 0.448
0.394 0.451
0.397 0.453
0.398 0.454
0.400 0.455
0.403 0.457
0.405 0.458
0.408 0.459
0.411 0.461
0.412 0.462
0.413 0.463
0.416 0.464
0.421 0.467
0.421 0.467
0.421 0.467
0.422 0.468
0.426 0.470
0.426 0.470
0.427 0.471
0.431 0.473
0.431 0.473
0.435 0.475
0.438 0.477
0.440 0.478
0.444 0.480
0.445 0.481
0.445 0.481
0.446 0.481
0.451 0.484
0.453 0.485
0.456 0.486
0.458 0.487
0.460 0.488
0.464 0.490
0.464 0.490
0.465 0.490
0.468 0.492
0.469 0.492
0.472 0.493
0.477 0.496
0.478 0.496
0.479 0.496
0.483 0.498
0.487 0.500
0.487 0.500
0.487 0.500
0.491 0.501
0.493 0.502
0.496 0.503
0.498 0.504
0.501 0.505
0.503 0.506
0.506 0.507
0.507 0.507
0.507 0.507
0.511 0.508
0.514 0.509
0.515 0.509
0.518 0.511
0.520 0.511
0.520 0.511
0.523 0.512
0.524 0.512
0.525 0.513
0.528 0.513
0.531 0.514
0.533 0.515
0.535 0.515
0.539 0.516
0.543 0.517
0.544 0.517
0.545 0.518
0.549 0.519
0.552 0.519
0.553 0.519
0.555 0.520
0.558 0.520
0.561 0.521
0.562 0.521
0.564 0.521
0.566 0.522
0.569 0.522
0.571 0.522
0.573 0.523
0.574 0.523
0.576 0.523
0.581 0.524
0.581 0.524
0.582 0.524
0.586 0.525
0.589 0.525
0.590 0.525
0.594 0.525
0.595 0.525
0.597 0.526
0.599 0.526
0.601 0.526
0.603 0.526
0.606 0.526
0.608 0.526
0.611 0.527
0.613 0.527
0.614 0.527
0.618 0.527
0.619 0.527
0.623 0.527
0.625 0.527
0.627 0.527
0.629 0.527
0.631 0.527
0.635 0.527
0.635 0.527
0.639 0.527
0.641 0.527
0.645 0.527
0.646 0.527
0.651 0.527
0.652 0.527
0.652 0.527
0.658 0.526
0.658 0.526
0.659 0.526
0.663 0.526
0.665 0.526
0.670 0.525
0.670 0.525
0.670 0.525
0.674 0.525
0.675 0.525
0.679 0.524
0.680 0.524
0.684 0.524
0.685 0.524
0.688 0.524
0.690 0.523
0.693 0.523
0.698 0.522
0.698 0.522
0.698 0.522
0.702 0.522
0.706 0.521
0.707 0.521
0.708 0.521
0.711 0.520
0.714 0.520
0.715 0.519
0.716 0.519
0.718 0.519
0.720 0.519
0.720 0.519
0.723 0.518
0.726 0.518
0.728 0.517
0.731 0.516
0.732 0.516
0.735 0.516
0.737 0.515
0.740 0.515
0.744 0.514
0.745 0.514
0.746 0.513
0.750 0.512
0.752 0.512
0.754 0.511
0.756 0.511
0.758 0.510
0.760 0.510
0.762 0.509
0.765 0.509
0.768 0.508
0.769 0.508
0.772 0.507
0.774 0.506
0.775 0.506
0.778 0.505
0.780 0.505
0.783 0.504
0.785 0.503
0.787 0.502
0.790 0.502
0.792 0.501
0.794 0.500
0.796 0.500
0.799 0.499
0.802 0.498
0.803 0.498
0.806 0.497
0.808 0.496
0.811 0.495
0.812 0.495
0.816 0.494
0.817 0.493
0.821 0.492
0.822 0.491
0.823 0.491
0.827 0.490
0.831 0.489
0.832 0.488
0.833 0.488
0.838 0.486
0.838 0.486
0.841 0.485
0.843 0.484
0.844 0.484
0.847 0.483
0.850 0.482
0.852 0.481
0.854 0.480
0.856 0.479
0.860 0.478
0.861 0.477
0.865 0.476
0.866 0.475
0.870 0.474
0.871 0.474
0.873 0.473
0.875 0.472
0.877 0.471
0.880 0.470
0.884 0.469
0.884 0.468
0.885 0.468
0.888 0.467
0.892 0.465
0.893 0.465
0.893 0.465
0.897 0.463
0.900 0.462
0.900 0.462
0.903 0.461
0.905 0.460
0.907 0.459
0.911 0.457
0.912 0.457
0.912 0.457
0.915 0.456
0.918 0.454
0.920 0.454
0.921 0.453
0.924 0.452
0.926 0.451
0.929 0.450
0.931 0.449
0.934 0.448
0.938 0.446
0.939 0.446
0.945 0.443
0.945 0.443
0.945 0.443
0.951 0.440
0.953 0.439
0.955 0.438
0.957 0.438
0.962 0.435
0.962 0.435
0.962 0.435
0.969 0.432
0.970 0.432
0.973 0.430
0.975 0.429
0.977 0.428
0.979 0.428
0.981 0.427
0.983 0.426
0.986 0.424
0.989 0.423
0.990 0.422
0.993 0.421
0.993 0.421
0.996 0.420
0.997 0.419
1.001 0.417
1.003 0.416
1.007 0.415
1.007 0.415
1.007 0.414
1.011 0.413
1.013 0.412
1.016 0.410
1.017 0.410
1.018 0.409
1.021 0.408
1.023 0.407
1.025 0.406
1.027 0.405
1.029 0.404
1.033 0.402
1.033 0.402
1.033 0.402
1.036 0.401
1.038 0.400
1.040 0.399
1.044 0.397
1.045 0.397
1.045 0.397
1.046 0.396
1.051 0.394
1.053 0.393
1.055 0.392
1.056 0.391
1.059 0.390
1.062 0.388
1.062 0.388
1.067 0.386
1.068 0.386
1.072 0.384
1.076 0.382
1.077 0.381
1.078 0.381
1.082 0.379
1.084 0.378
1.088 0.376
1.089 0.375
1.093 0.373
1.094 0.373
1.094 0.373
1.098 0.371
1.101 0.370
1.102 0.369
1.104 0.369
1.107 0.367
1.110 0.365
1.111 0.365
1.114 0.364
1.117 0.362
1.119 0.361
1.122 0.360
1.123 0.359
1.127 0.357
1.127 0.357
1.132 0.355
1.133 0.354
1.138 0.352
1.138 0.352
1.139 0.351
1.144 0.349
1.145 0.349
1.148 0.347
1.152 0.345
1.153 0.345
1.154 0.344
1.157 0.343
1.159 0.342
1.161 0.341
1.164 0.339
1.165 0.339
1.168 0.337
1.169 0.337
1.171 0.336
1.172 0.336
1.176 0.334
1.178 0.333
1.182 0.331
1.183 0.331
1.186 0.329
1.187 0.329
1.187 0.329
1.187 0.328
1.191 0.327
1.192 0.326
1.195 0.325
1.196 0.324
1.198 0.323
1.200 0.322
1.202 0.322
1.205 0.320
1.208 0.319
1.209 0.318
1.212 0.317
1.215 0.315
1.217 0.315
1.220 0.313
1.221 0.313
1.222 0.312
1.225 0.311
1.227 0.310
1.231 0.308
1.231 0.308
1.235 0.306
1.236 0.306
1.239 0.304
1.242 0.303
1.244 0.302
1.244 0.302
1.248 0.300
1.252 0.298
1.254 0.298
1.255 0.297
1.259 0.295
1.262 0.294
1.264 0.293
1.268 0.291
1.269 0.290
1.272 0.289
1.274 0.288
1.277 0.287
1.278 0.286
1.279 0.286
1.284 0.284
1.285 0.284
1.286 0.283
1.289 0.282
1.293 0.280
1.294 0.279
1.295 0.279
1.299 0.277
1.302 0.276
1.304 0.275
1.306 0.274
1.309 0.273
1.313 0.271
1.313 0.271
1.314 0.271
1.319 0.269
1.320 0.268
1.323 0.267
1.325 0.266
1.327 0.265
1.329 0.264
1.331 0.263
1.333 0.262
1.336 0.261
1.340 0.260
1.340 0.259
1.343 0.258
1.344 0.258
1.347 0.257
1.347 0.256
1.351 0.255
1.353 0.254
1.356 0.253
1.359 0.251
1.361 0.250
1.366 0.249
1.366 0.248
1.367 0.248
1.373 0.246
1.373 0.246
1.378 0.244
1.379 0.243
1.383 0.242
1.384 0.241
1.387 0.240
1.388 0.239
1.393 0.238
1.393 0.237
1.393 0.237
1.399 0.235
1.399 0.235
1.401 0.234
1.405 0.233
1.408 0.232
1.409 0.231
1.412 0.230
1.415 0.229
1.416 0.228
1.419 0.227
1.421 0.226
1.424 0.225
1.429 0.223
1.429 0.223
1.430 0.223
1.434 0.221
1.438 0.220
1.439 0.219
1.440 0.219
1.444 0.217
1.446 0.217
1.448 0.216
1.451 0.215
1.452 0.214
1.452 0.214
1.455 0.213
1.456 0.213
1.456 0.213
1.461 0.211
1.462 0.210
1.466 0.209
1.469 0.208
1.471 0.207
1.473 0.207
1.475 0.206
1.476 0.206
1.479 0.204
1.482 0.203
1.484 0.202
1.486 0.202
1.487 0.201
1.490 0.200
1.492 0.199
1.494 0.199
1.498 0.198
1.498 0.197
1.499 0.197
1.503 0.196
1.507 0.194
1.508 0.194
1.508 0.194
1.509 0.193
1.514 0.192
1.514 0.192
1.516 0.191
1.519 0.190
1.520 0.190
1.525 0.188
1.525 0.188
1.530 0.186
1.531 0.186
1.532 0.186
1.534 0.185
1.537 0.184
1.539 0.183
1.543 0.182
1.543 0.182
1.545 0.181
1.547 0.180
1.548 0.180
1.551 0.179
1.553 0.178
1.556 0.177
1.557 0.177
1.560 0.176
1.562 0.176
1.562 0.175
1.566 0.174
1.570 0.173
1.571 0.173
1.571 0.172
1.575 0.171
1.579 0.170
1.579 0.170
1.581 0.169
1.583 0.169
1.587 0.167
1.588 0.167
1.588 0.167
1.592 0.166
1.595 0.165
1.596 0.165
1.599 0.164
1.602 0.163
1.604 0.162
1.607 0.161
1.609 0.161
1.611 0.160
1.613 0.159
1.617 0.158
1.618 0.158
1.620 0.157
1.622 0.157
1.623 0.156
1.626 0.155
1.630 0.154
1.631 0.154
1.633 0.153
1.636 0.152
1.638 0.152
1.641 0.151
1.644 0.150
1.645 0.150
1.648 0.149
1.651 0.148
1.653 0.147
1.657 0.146
1.658 0.146
1.659 0.146
1.664 0.144
1.665 0.144
1.668 0.143
1.671 0.142
1.672 0.142
1.676 0.141
1.678 0.140
1.680 0.140
1.683 0.139
1.684 0.139
1.685 0.138
1.688 0.138
1.689 0.137
1.693 0.136
1.695 0.136
1.698 0.135
1.700 0.135
1.701 0.134
1.705 0.133
1.705 0.133
1.706 0.133
1.710 0.132
1.713 0.131
1.714 0.131
1.718 0.130
1.719 0.129
1.721 0.129
1.723 0.128
1.726 0.128
1.728 0.127
1.730 0.127
1.732 0.126
1.734 0.126
1.738 0.125
1.738 0.124
1.739 0.124
1.743 0.123
1.747 0.122
1.748 0.122
1.749 0.122
1.753 0.121
1.755 0.120
1.757 0.120
1.760 0.119
1.762 0.119
1.765 0.118
1.766 0.118
1.768 0.117
1.769 0.117
1.770 0.117
1.773 0.116
1.775 0.116
1.776 0.115
1.778 0.115
1.781 0.114
1.785 0.113
1.786 0.113
1.786 0.113
1.790 0.112
1.792 0.112
1.795 0.111
1.797 0.111
1.799 0.110
1.801 0.110
1.805 0.109
1.805 0.109
1.806 0.108
1.811 0.107
1.811 0.107
1.811 0.107
1.816 0.106
1.818 0.106
1.820 0.105
1.823 0.105
1.824 0.104
1.828 0.104
1.828 0.103
1.833 0.103
1.833 0.103
1.834 0.102
1.837 0.102
1.838 0.101
1.842 0.101
1.844 0.100
1.846 0.100
1.849 0.099
1.852 0.099
1.855 0.098
1.856 0.098
1.857 0.097
1.861 0.097
1.862 0.097
1.864 0.096
1.867 0.095
1.870 0.095
1.873 0.094
1.875 0.094
1.877 0.093
1.880 0.093
1.883 0.092
1.884 0.092
1.888 0.091
1.889 0.091
1.889 0.091
1.894 0.090
1.895 0.090
1.898 0.089
1.901 0.089
1.903 0.089
1.904 0.088
1.908 0.088
1.911 0.087
1.912 0.087
1.914 0.087
1.917 0.086
1.920 0.085
1.921 0.085
1.923 0.085
1.926 0.084
1.929 0.084
1.931 0.083
1.932 0.083
1.935 0.083
1.938 0.082
1.940 0.082
1.941 0.082
1.946 0.081
1.948 0.080
1.951 0.080
1.953 0.080
1.956 0.079
1.957 0.079
1.958 0.079
1.959 0.078
1.962 0.078
1.965 0.077
1.967 0.077
1.968 0.077
1.971 0.076
1.973 0.076
1.976 0.076
1.977 0.075
1.979 0.075
1.982 0.075
1.984 0.074
1.986 0.074
1.988 0.074
1.992 0.073
1.993 0.073
1.993 0.073
1.998 0.072
2.000 0.072
2.002 0.071
2.004 0.071
2.007 0.071
2.010 0.070
2.014 0.070
2.015 0.069
2.016 0.069
2.019 0.069
2.023 0.068
2.024 0.068
2.026 0.068
2.028 0.067
2.031 0.067
2.034 0.067
2.037 0.066
2.038 0.066
2.039 0.066
2.043 0.065
2.048 0.065
2.048 0.065
2.049 0.065
2.051 0.064
2.055 0.064
2.056 0.063
2.061 0.063
2.062 0.063
2.064 0.062
2.066 0.062
2.066 0.062
2.070 0.062
2.072 0.061
2.073 0.061
2.075 0.061
2.077 0.061
2.079 0.060
2.081 0.060
2.082 0.060
2.085 0.059
2.087 0.059
2.091 0.059
2.093 0.058
2.096 0.058
2.098 0.058
2.100 0.057
2.103 0.057
2.105 0.057
2.107 0.057
2.110 0.056
2.112 0.056
2.114 0.056
2.116 0.055
2.120 0.055
2.122 0.055
2.124 0.055
2.128 0.054
2.128 0.054
2.132 0.054
2.134 0.053
2.134 0.053
2.134 0.053
2.139 0.053
2.142 0.052
2.143 0.052
2.147 0.052
2.148 0.052
2.151 0.051
2.152 0.051
2.156 0.051
2.159 0.050
2.161 0.050
2.165 0.050
2.167 0.049
2.169 0.049
2.171 0.049
2.174 0.049
2.175 0.049
2.176 0.048
2.180 0.048
2.183 0.048
2.185 0.047
2.188 0.047
2.189 0.047
2.189 0.047
2.193 0.047
2.194 0.047
2.198 0.046
2.198 0.046
2.199 0.046
2.202 0.046
2.205 0.045
2.206 0.045
2.207 0.045
2.211 0.045
2.214 0.044
2.217 0.044
2.221 0.044
2.224 0.043
2.228 0.043
2.229 0.043
2.233 0.042
2.235 0.042
2.238 0.042
2.242 0.042
2.243 0.042
2.246 0.041
2.248 0.041
2.249 0.041
2.250 0.041
2.255 0.040
2.257 0.040
2.259 0.040
2.264 0.040
2.264 0.040
2.264 0.040
2.270 0.039
2.270 0.039
2.271 0.039
2.275 0.039
2.276 0.038
2.277 0.038
2.282 0.038
2.285 0.038
2.286 0.038
2.288 0.037
2.292 0.037
2.292 0.037
2.292 0.037
2.296 0.037
2.298 0.037
2.301 0.036
2.303 0.036
2.306 0.036
2.309 0.036
2.311 0.035
2.314 0.035
2.316 0.035
2.320 0.035
2.322 0.035
2.326 0.034
2.327 0.034
2.328 0.034
2.331 0.034
2.332 0.034
2.336 0.033
2.337 0.033
2.339 0.033
2.343 0.033
2.345 0.033
2.347 0.033
2.351 0.032
2.352 0.032
2.355 0.032
2.356 0.032
2.356 0.032
2.357 0.032
2.360 0.032
2.360 0.032
2.366 0.031
2.366 0.031
2.367 0.031
2.371 0.031
2.373 0.031
2.375 0.031
2.378 0.030
2.378 0.030
2.379 0.030
2.382 0.030
2.384 0.030
2.386 0.030
2.389 0.030
2.390 0.029
2.391 0.029
2.394 0.029
2.397 0.029
2.397 0.029
2.398 0.029
2.402 0.029
2.405 0.028
2.406 0.028
2.411 0.028
2.411 0.028
2.414 0.028
2.416 0.028
2.416 0.028
2.416 0.028
2.421 0.027
2.424 0.027
2.426 0.027
2.429 0.027
2.431 0.027
2.434 0.026
2.437 0.026
2.439 0.026
2.443 0.026
2.443 0.026
2.443 0.026
2.448 0.026
2.453 0.025
2.453 0.025
2.453 0.025
2.457 0.025
2.459 0.025
2.461 0.025
2.463 0.025
2.465 0.025
2.468 0.024
2.469 0.024
2.470 0.024
2.475 0.024
2.475 0.024
2.475 0.024
2.480 0.024
2.482 0.024
2.485 0.023
2.488 0.023
2.490 0.023
2.493 0.023
2.493 0.023
2.496 0.023
2.498 0.023
2.500 0.023
2.502 0.022
2.506 0.022
2.507 0.022
2.508 0.022
2.511 0.022
2.512 0.022
2.516 0.022
2.517 0.022
2.521 0.021
2.522 0.021
2.523 0.021
2.527 0.021
2.530 0.021
2.531 0.021
2.534 0.021
2.538 0.021
2.540 0.020
2.543 0.020
2.545 0.020
2.549 0.020
2.550 0.020
2.551 0.020
2.552 0.020
2.555 0.020
2.558 0.020
2.561 0.019
2.563 0.019
2.568 0.019
2.568 0.019
2.568 0.019
2.573 0.019
2.573 0.019
2.577 0.019
2.578 0.019
2.581 0.019
2.583 0.018
2.586 0.018
2.587 0.018
2.588 0.018
2.592 0.018
2.594 0.018
2.594 0.018
2.595 0.018
2.599 0.018
2.600 0.018
2.605 0.017
2.605 0.017
2.611 0.017
2.611 0.017
2.613 0.017
2.615 0.017
2.617 0.017
2.619 0.017
2.621 0.017
2.623 0.017
2.625 0.017
2.627 0.017
2.628 0.017
2.631 0.016
2.633 0.016
2.636 0.016
2.639 0.016
2.641 0.016
2.643 0.016
2.647 0.016
2.647 0.016
2.647 0.016
2.652 0.016
2.653 0.016
2.655 0.015
2.657 0.015
2.659 0.015
2.661 0.015
2.662 0.015
2.665 0.015
2.667 0.015
2.669 0.015
2.672 0.015
2.673 0.015
2.676 0.015
2.677 0.015
2.680 0.015
2.684 0.014
2.685 0.014
2.687 0.014
2.690 0.014
2.691 0.014
2.695 0.014
2.697 0.014
2.701 0.014
2.703 0.014
2.708 0.014
2.708 0.014
2.708 0.014
2.712 0.013
2.716 0.013
2.717 0.013
2.718 0.013
2.721 0.013
2.723 0.013
2.726 0.013
2.729 0.013
2.731 0.013
2.733 0.013
2.735 0.013
2.737 0.013
2.740 0.012
2.743 0.012
2.745 0.012
2.748 0.012
2.750 0.012
2.752 0.012
2.754 0.012
2.755 0.012
2.758 0.012
2.762 0.012
2.763 0.012
2.764 0.012
2.768 0.012
2.769 0.012
2.772 0.011
2.776 0.011
2.777 0.011
2.777 0.011
2.782 0.011
2.786 0.011
2.787 0.011
2.788 0.011
2.792 0.011
2.794 0.011
2.797 0.011
2.797 0.011
2.801 0.011
2.802 0.010
2.806 0.010
2.809 0.010
2.810 0.010
2.814 0.010
2.814 0.010
2.814 0.010
2.818 0.010
2.821 0.010
2.822 0.010
2.826 0.010
2.827 0.010
2.827 0.010
2.827 0.010
2.831 0.010
2.834 0.009
2.835 0.009
2.839 0.009
2.840 0.009
2.843 0.009
2.845 0.009
2.847 0.009
2.849 0.009
2.851 0.009
2.854 0.009
2.856 0.009
2.859 0.009
2.860 0.009
2.860 0.009
2.864 0.008
2.867 0.008
2.868 0.008
2.872 0.008
2.872 0.008
2.872 0.008
2.876 0.008
2.877 0.008
2.881 0.008
2.882 0.008
2.886 0.008
2.886 0.008
2.886 0.008
2.890 0.008
2.894 0.007
2.895 0.007
2.895 0.007
2.899 0.007
2.904 0.007
2.904 0.007
2.905 0.007
2.910 0.007
2.911 0.007
2.914 0.007
2.915 0.007
2.917 0.007
2.920 0.007
2.921 0.007
2.926 0.007
2.927 0.007
2.932 0.007
2.932 0.007
2.932 0.007
2.937 0.007
2.939 0.006
2.941 0.006
2.943 0.006
2.947 0.006
2.947 0.006
2.947 0.006
2.951 0.006
2.952 0.006
2.956 0.006
2.957 0.006
2.961 0.006
2.963 0.006
2.966 0.006
2.968 0.006
2.971 0.006
2.972 0.006
2.975 0.006
2.977 0.006
2.979 0.006
2.980 0.006
2.983 0.006
2.986 0.006
2.989 0.006
2.991 0.006
2.994 0.006
2.998 0.006
2.998 0.006
3.001 0.006
3.004 0.006
3.006 0.006
3.010 0.006
3.011 0.006
3.011 0.006
3.014 0.006
3.018 0.006
3.019 0.006
3.019 0.006
3.023 0.006
3.024 0.006
3.027 0.006
3.029 0.006
3.031 0.006
3.034 0.006
3.035 0.006
3.037 0.006
3.039 0.006
3.041 0.006
3.044 0.005
3.046 0.005
3.049 0.005
3.051 0.005
3.053 0.005
3.055 0.005
3.058 0.005
3.063 0.005
3.063 0.005
3.063 0.005
3.064 0.005
3.069 0.005
3.071 0.005
3.074 0.005
3.077 0.005
3.078 0.005
3.081 0.005
3.083 0.005
3.084 0.005
3.088 0.005
3.091 0.005
3.092 0.005
3.095 0.005
3.097 0.005
3.100 0.005
3.103 0.005
3.104 0.005
3.104 0.005
3.107 0.005
3.110 0.005
3.110 0.005
3.114 0.005
3.115 0.005
3.119 0.005
3.121 0.005
3.124 0.005
3.128 0.005
3.129 0.005
3.132 0.005
3.134 0.005
3.136 0.005
3.140 0.004
3.143 0.004
3.144 0.004
3.147 0.004
3.150 0.004
3.152 0.004
3.154 0.004
3.157 0.004
3.159 0.004
3.162 0.004
3.164 0.004
3.167 0.004
3.170 0.004
3.173 0.004
3.176 0.004
3.177 0.004
3.181 0.004
3.183 0.004
3.184 0.004
3.189 0.004
3.190 0.004
3.193 0.004
3.195 0.004
3.198 0.004
3.199 0.004
3.202 0.004
3.204 0.004
3.206 0.004
3.208 0.004
3.211 0.004
3.212 0.004
3.216 0.004
3.216 0.004
3.216 0.004
3.217 0.004
3.221 0.004
3.222 0.004
3.224 0.004
3.227 0.004
3.230 0.004
3.232 0.003
3.234 0.003
3.238 0.003
3.239 0.003
3.240 0.003
3.243 0.003
3.244 0.003
3.248 0.003
3.251 0.003
3.252 0.003
3.255 0.003
3.257 0.003
3.257 0.003
3.260 0.003
3.263 0.003
3.264 0.003
3.267 0.003
3.268 0.003
3.272 0.003
3.273 0.003
3.277 0.003
3.281 0.003
3.281 0.003
3.282 0.003
3.285 0.003
3.288 0.003
3.289 0.003
3.292 0.003
3.293 0.003
3.297 0.003
3.299 0.003
3.302 0.003
3.305 0.003
3.306 0.003
3.310 0.003
3.311 0.003
3.314 0.003
3.317 0.003
3.320 0.003
3.323 0.003
3.324 0.003
3.326 0.003
3.328 0.003
3.328 0.003
3.331 0.003
3.334 0.003
3.335 0.003
3.337 0.003
3.339 0.003
3.340 0.003
3.344 0.003
3.346 0.003
3.348 0.003
3.351 0.003
3.352 0.003
3.353 0.003
3.357 0.003
3.359 0.002
3.361 0.002
3.363 0.002
3.365 0.002
3.369 0.002
3.372 0.002
3.374 0.002
3.376 0.002
3.379 0.002
3.385 0.002
3.385 0.002
3.385 0.002
3.385 0.002
3.391 0.002
3.394 0.002
3.395 0.002
3.397 0.002
3.400 0.002
3.404 0.002
3.404 0.002
3.404 0.002
3.409 0.002
3.411 0.002
3.413 0.002
3.415 0.002
3.418 0.002
3.421 0.002
3.423 0.002
3.424 0.002
3.429 0.002
3.429 0.002
3.429 0.002
3.433 0.002
3.434 0.002
3.438 0.002
3.440 0.002
3.443 0.002
3.447 0.002
3.448 0.002
3.448 0.002
3.453 0.002
3.455 0.002
3.460 0.002
3.460 0.002
3.461 0.002
3.465 0.002
3.469 0.002
3.469 0.002
3.470 0.002
3.474 0.002
3.477 0.002
3.479 0.002
3.482 0.002
3.483 0.002
3.484 0.002
3.488 0.002
3.492 0.002
3.492 0.002
3.492 0.002
3.495 0.002
3.498 0.002
3.499 0.002
3.502 0.002
3.504 0.002
3.507 0.002
3.509 0.002
3.514 0.002
3.514 0.002
3.515 0.002
3.519 0.002
3.521 0.002
3.524 0.002
3.528 0.002
3.529 0.002
3.530 0.002
3.533 0.002
3.536 0.002
3.538 0.002
3.538 0.002
3.542 0.002
3.543 0.002
3.543 0.002
3.548 0.001
3.548 0.001
3.550 0.001
3.553 0.001
3.554 0.001
3.557 0.001
3.560 0.001
3.563 0.001
3.565 0.001
3.569 0.001
3.570 0.001
3.570 0.001
3.572 0.001
3.575 0.001
3.576 0.001
3.580 0.001
3.581 0.001
3.585 0.001
3.586 0.001
3.589 0.001
3.591 0.001
3.593 0.001
3.596 0.001
3.597 0.001
3.600 0.001
3.601 0.001
3.602 0.001
3.606 0.001
3.607 0.001
3.611 0.001
3.611 0.001
3.616 0.001
3.616 0.001
3.621 0.001
3.621 0.001
3.622 0.001
3.627 0.001
3.628 0.001
3.632 0.001
3.635 0.001
3.638 0.001
3.641 0.001
3.644 0.001
3.646 0.001
3.650 0.001
3.652 0.001
3.654 0.001
3.657 0.001
3.659 0.001
3.660 0.001
3.661 0.001
3.663 0.001
3.666 0.001
3.667 0.001
3.671 0.001
3.671 0.001
3.672 0.001
3.676 0.001
3.678 0.001
3.679 0.001
3.682 0.001
3.683 0.001
3.685 0.001
3.687 0.001
3.692 0.001
3.693 0.001
3.694 0.001
3.697 0.001
3.699 0.001
3.701 0.001
3.703 0.001
3.707 0.001
3.709 0.001
3.711 0.001
3.714 0.001
3.716 0.001
3.720 0.001
3.721 0.001
3.725 0.001
3.727 0.001
3.731 0.001
3.731 0.001
3.731 0.001
3.735 0.001
3.738 0.001
3.741 0.001
3.744 0.001
3.746 0.001
3.750 0.001
3.751 0.001
3.751 0.001
3.756 0.001
3.757 0.001
3.760 0.001
3.761 0.001
3.762 0.001
3.766 0.001
3.770 0.001
3.771 0.001
3.771 0.001
3.773 0.001
3.775 0.001
3.778 0.001
3.779 0.001
3.783 0.001
3.785 0.001
3.790 0.001
3.790 0.001
3.790 0.001
3.794 0.001
3.797 0.001
3.797 0.001
3.801 0.001
3.804 0.001
3.805 0.001
3.807 0.001
3.809 0.001
3.811 0.001
3.814 0.001
3.818 0.001
3.818 0.001
3.819 0.001
3.821 0.001
3.825 0.001
3.825 0.001
3.826 0.001
3.830 0.001
3.831 0.001
3.836 0.001
3.836 0.001
3.841 0.001
3.842 0.001
3.843 0.001
3.845 0.001
3.848 0.001
3.849 0.001
3.851 0.001
3.854 0.001
3.856 0.001
3.857 0.001
3.858 0.001
3.861 0.001
3.863 0.001
3.866 0.001
3.869 0.001
3.871 0.001
3.873 0.001
3.876 0.001
3.878 0.001
3.881 0.001
3.883 0.001
3.885 0.001
3.887 0.001
3.891 0.001
3.891 0.001
3.891 0.001
3.895 0.001
3.897 0.001
3.899 0.001
3.902 0.001
3.903 0.001
3.906 0.001
3.910 0.001
3.910 0.001
3.914 0.001
3.915 0.001
3.918 0.001
3.920 0.001
3.921 0.001
3.925 0.001
3.927 0.001
3.930 0.001
3.933 0.001
3.936 0.001
3.940 0.001
3.940 0.001
3.944 0.001
3.945 0.001
3.948 0.001
3.950 0.001
3.951 0.001
3.955 0.000
3.957 0.000
3.959 0.000
3.963 0.000
3.964 0.000
3.968 0.000
3.968 0.000
3.973 0.000
3.974 0.000
3.979 0.000
3.979 0.000
3.980 0.000
3.984 0.000
3.985 0.000
3.989 0.000
3.991 0.000
3.994 0.000
3.996 0.000
3.997 0.000
3.998 0.000
4.003 0.000
4.003 0.000
4.008 0.000
4.009 0.000
4.013 0.000
4.014 0.000
4.014 0.000
4.018 0.000
4.020 0.000
4.021 0.000
4.021 0.000
4.025 0.000
4.028 0.000
4.029 0.000
4.032 0.000
4.033 0.000
4.034 0.000
4.037 0.000
4.039 0.000
4.041 0.000
4.044 0.000
4.044 0.000
4.046 0.000
4.048 0.000
4.049 0.000
4.053 0.000
4.054 0.000
4.057 0.000
4.058 0.000
4.062 0.000
4.065 0.000
4.067 0.000
4.071 0.000
4.071 0.000
4.076 0.000
4.076 0.000
4.076 0.000
4.080 0.000
4.082 0.000
4.084 0.000
4.086 0.000
4.088 0.000
4.091 0.000
4.094 0.000
4.096 0.000
4.100 0.000
4.100 0.000
4.100 0.000
4.104 0.000
4.106 0.000
4.110 0.000
4.111 0.000
4.112 0.000
4.117 0.000
4.118 0.000
4.122 0.000
4.124 0.000
4.126 0.000
4.130 0.000
4.131 0.000
4.132 0.000
4.135 0.000
4.140 0.000
4.140 0.000
4.140 0.000
4.146 0.000
4.147 0.000
4.150 0.000
4.152 0.000
4.156 0.000
4.157 0.000
4.161 0.000
4.162 0.000
4.163 0.000
4.165 0.000
4.169 0.000
4.169 0.000
4.169 0.000
4.174 0.000
4.175 0.000
4.179 0.000
4.181 0.000
4.184 0.000
4.186 0.000
4.188 0.000
4.191 0.000
4.194 0.000
4.196 0.000
4.198 0.000
4.201 0.000
4.204 0.000
4.207 0.000
4.209 0.000
4.215 0.000
4.215 0.000
4.216 0.000
4.221 0.000
4.223 0.000
4.226 0.000
4.230 0.000
4.231 0.000
4.235 0.000
4.236 0.000
4.239 0.000
4.241 0.000
4.242 0.000
4.245 0.000
4.251 0.000
4.251 0.000
4.251 0.000
4.251 0.000
4.256 0.000
4.258 0.000
4.262 0.000
4.267 0.000
4.267 0.000
4.267 0.000
4.273 0.000
4.278 0.000
4.278 0.000
4.279 0.000
4.283 0.000
4.288 0.000
4.288 0.000
4.288 0.000
4.294 0.000
4.294 0.000
4.297 0.000
4.300 0.000
4.301 0.000
4.302 0.000
4.305 0.000
4.308 0.000
4.309 0.000
4.312 0.000
4.313 0.000
4.314 0.000
4.318 0.000
4.320 0.000
4.322 0.000
4.325 0.000
4.328 0.000
4.330 0.000
4.332 0.000
4.334 0.000
4.337 0.000
4.338 0.000
4.340 0.000
4.342 0.000
4.344 0.000
4.346 0.000
4.348 0.000
4.350 0.000
4.353 0.000
4.354 0.000
4.356 0.000
4.359 0.000
4.361 0.000
4.365 0.000
4.366 0.000
4.369 0.000
4.371 0.000
4.371 0.000
4.372 0.000
4.377 0.000
4.379 0.000
4.383 0.000
4.383 0.000
4.383 0.000
4.383 0.000
4.388 0.000
4.390 0.000
4.393 0.000
4.396 0.000
4.399 0.000
4.401 0.000
4.406 0.000
4.406 0.000
4.406 0.000
4.411 0.000
4.413 0.000
4.414 0.000
4.415 0.000
4.418 0.000
4.419 0.000
4.422 0.000
4.425 0.000
4.428 0.000
4.429 0.000
4.432 0.000
4.433 0.000
4.437 0.000
4.438 0.000
4.442 0.000
4.444 0.000
4.447 0.000
4.448 0.000
4.450 0.000
4.453 0.000
4.456 0.000
4.457 0.000
4.460 0.000
4.461 0.000
4.462 0.000
4.466 0.000
4.470 0.000
4.471 0.000
4.471 0.000
4.476 0.000
4.479 0.000
4.479 0.000
4.483 0.000
4.485 0.000
4.489 0.000
4.491 0.000
4.495 0.000
4.496 0.000
4.500 0.000
4.501 0.000
4.503 0.000
4.505 0.000
4.507 0.000
4.509 0.000
4.511 0.000
4.516 0.000
4.517 0.000
4.517 0.000
4.522 0.000
4.522 0.000
4.527 0.000
4.528 0.000
4.529 0.000
4.533 0.000
4.536 0.000
4.538 0.000
4.541 0.000
4.542 0.000
4.544 0.000
4.547 0.000
4.549 0.000
4.551 0.000
4.555 0.000
4.556 0.000
4.556 0.000
4.561 0.000
4.562 0.000
4.566 0.000
4.569 0.000
4.571 0.000
4.573 0.000
4.576 0.000
4.578 0.000
4.582 0.000
4.583 0.000
4.588 0.000
4.588 0.000
4.591 0.000
4.593 0.000
4.593 0.000
4.597 0.000
4.599 0.000
4.601 0.000
4.604 0.000
4.604 0.000
4.606 0.000
4.609 0.000
4.611 0.000
4.615 0.000
4.615 0.000
4.619 0.000
4.621 0.000
4.624 0.000
4.627 0.000
4.629 0.000
4.630 0.000
4.632 0.000
4.637 0.000
4.637 0.000
4.637 0.000
4.642 0.000
4.646 0.000
4.646 0.000
4.646 0.000
4.651 0.000
4.654 0.000
4.655 0.000
4.659 0.000
4.659 0.000
4.659 0.000
4.663 0.000
4.664 0.000
4.669 0.000
4.670 0.000
4.673 0.000
4.676 0.000
4.678 0.000
4.681 0.000
4.683 0.000
4.689 0.000
4.689 0.000
4.689 0.000
4.689 0.000
4.694 0.000
4.698 0.000
4.698 0.000
4.699 0.000
4.703 0.000
4.704 0.000
4.708 0.000
4.709 0.000
4.711 0.000
4.714 0.000
4.716 0.000
4.719 0.000
4.721 0.000
4.722 0.000
4.724 0.000
4.728 0.000
4.730 0.000
4.736 0.000
4.736 0.000
4.736 0.000
4.742 0.000
4.743 0.000
4.747 0.000
4.749 0.000
4.752 0.000
4.754 0.000
4.756 0.000
4.759 0.000
4.762 0.000
4.764 0.000
4.768 0.000
4.768 0.000
4.769 0.000
4.773 0.000
4.775 0.000
4.777 0.000
4.781 0.000
4.782 0.000
4.782 0.000
4.787 0.000
4.788 0.000
4.791 0.000
4.793 0.000
4.796 0.000
4.800 0.000
4.801 0.000
4.802 0.000
4.805 0.000
4.807 0.000
4.809 0.000
4.811 0.000
4.812 0.000
4.812 0.000
4.815 0.000
4.819 0.000
4.820 0.000
4.821 0.000
4.826 0.000
4.828 0.000
4.833 0.000
4.833 0.000
4.835 0.000
4.839 0.000
4.843 0.000
4.843 0.000
4.848 0.000
4.848 0.000
4.849 0.000
4.853 0.000
4.855 0.000
4.857 0.000
4.861 0.000
4.862 0.000
4.863 0.000
4.866 0.000
4.869 0.000
4.870 0.000
4.871 0.000
4.875 0.000
4.877 0.000
4.881 0.000
4.884 0.000
4.886 0.000
4.889 0.000
4.891 0.000
4.893 0.000
4.896 0.000
4.900 0.000
4.902 0.000
4.903 0.000
4.907 0.000
4.908 0.000
4.913 0.000
4.914 0.000
4.919 0.000
4.920 0.000
4.921 0.000
4.925 0.000
4.928 0.000
4.931 0.000
4.932 0.000
4.937 0.000
4.938 0.000
4.941 0.000
4.943 0.000
4.944 0.000
4.947 0.000
4.948 0.000
4.952 0.000
4.953 0.000
4.955 0.000
4.957 0.000
4.961 0.000
4.963 0.000
4.965 0.000
4.966 0.000
4.969 0.000
4.971 0.000
4.974 0.000
4.976 0.000
4.981 0.000
4.982 0.000
4.983 0.000
4.986 0.000
4.988 0.000
4.991 0.000
4.993 0.000
4.995 0.000
4.998 0.000
5.000 0.000


==> figs/cata3/numerics/profile_48.txt <==
0.000 0.231
0.003 0.228
0.004 0.227
0.005 0.226
0.008 0.219
0.012 0.210
0.013 0.208
0.014 0.207
0.018 0.199
0.020 0.196
0.022 0.193
0.026 0.188
0.026 0.187
0.026 0.187
0.030 0.182
0.032 0.178
0.034 0.176
0.037 0.173
0.038 0.171
0.039 0.170
0.043 0.166
0.047 0.162
0.047 0.162
0.048 0.161
0.051 0.158
0.053 0.156
0.057 0.152
0.059 0.150
0.063 0.147
0.065 0.145
0.069 0.142
0.070 0.141
0.075 0.137
0.075 0.137
0.075 0.136
0.079 0.133
0.080 0.133
0.084 0.129
0.085 0.128
0.088 0.126
0.092 0.123
0.092 0.123
0.092 0.122
0.097 0.119
0.098 0.118
0.102 0.115
0.103 0.114
0.104 0.114
0.105 0.113
0.109 0.110
0.111 0.109
0.114 0.106
0.116 0.105
0.120 0.103
0.121 0.102
0.125 0.100
0.127 0.099
0.129 0.097
0.131 0.096
0.135 0.094
0.137 0.093
0.140 0.092
0.141 0.091
0.144 0.090
0.147 0.089
0.150 0.088
0.152 0.087
0.155 0.086
0.157 0.085
0.160 0.084
0.160 0.084
0.163 0.083
0.165 0.083
0.167 0.082
0.171 0.081
0.171 0.081
0.172 0.081
0.175 0.080
0.176 0.080
0.181 0.079
0.182 0.079
0.183 0.079
0.187 0.079
0.189 0.078
0.191 0.078
0.194 0.078
0.195 0.078
0.198 0.078
0.199 0.078
0.202 0.078
0.204 0.078
0.206 0.078
0.209 0.078
0.211 0.078
0.214 0.078
0.216 0.078
0.219 0.078
0.223 0.079
0.225 0.079
0.228 0.079
0.229 0.080
0.232 0.080
0.236 0.081
0.237 0.081
0.238 0.081
0.242 0.082
0.245 0.082
0.245 0.083
0.249 0.083
0.249 0.083
0.253 0.084
0.255 0.085
0.257 0.085
0.260 0.087
0.261 0.087
0.265 0.088
0.266 0.088
0.270 0.090
0.272 0.090
0.274 0.091
0.277 0.092
0.278 0.092
0.278 0.092
0.282 0.094
0.283 0.095
0.287 0.096
0.288 0.097
0.291 0.098
0.293 0.099
0.297 0.100
0.297 0.101
0.298 0.101
0.301 0.103
0.304 0.104
0.305 0.105
0.308 0.106
0.310 0.107
0.310 0.107
0.315 0.110
0.316 0.110
0.319 0.112
0.321 0.113
0.324 0.115
0.328 0.117
0.329 0.118
0.329 0.118
0.334 0.121
0.339 0.124
0.340 0.124
0.340 0.124
0.344 0.127
0.346 0.128
0.349 0.130
0.352 0.132
0.353 0.133
0.354 0.133
0.357 0.136
0.360 0.138
0.363 0.140
0.366 0.142
0.368 0.144
0.371 0.145
0.373 0.147
0.376 0.149
0.377 0.150
0.380 0.152
0.381 0.153
0.384 0.155
0.389 0.159
0.389 0.159
0.389 0.159
0.394 0.163
0.397 0.166
0.398 0.167
0.400 0.168
0.403 0.171
0.405 0.173
0.408 0.174
0.411 0.177
0.412 0.178
0.413 0.179
0.416 0.181
0.421 0.185
0.421 0.185
0.421 0.185
0.422 0.187
0.426 0.190
0.426 0.190
0.427 0.191
0.431 0.194
0.431 0.194
0.435 0.198
0.438 0.200
0.440 0.202
0.444 0.206
0.445 0.207
0.445 0.207
0.446 0.208
0.451 0.213
0.453 0.214
0.456 0.217
0.458 0.219
0.460 0.220
0.464 0.224
0.464 0.225
0.465 0.225
0.468 0.228
0.469 0.229
0.472 0.232
0.477 0.237
0.478 0.237
0.479 0.238
0.483 0.243
0.487 0.247
0.487 0.247
0.487 0.247
0.491 0.251
0.493 0.252
0.496 0.256
0.498 0.257
0.501 0.261
0.503 0.262
0.506 0.265
0.507 0.266
0.507 0.267
0.511 0.270
0.514 0.272
0.515 0.274
0.518 0.277
0.520 0.279
0.520 0.279
0.523 0.282
0.524 0.283
0.525 0.284
0.528 0.287
0.531 0.290
0.533 0.292
0.535 0.294
0.539 0.298
0.543 0.303
0.544 0.303
0.545 0.304
0.549 0.308
0.552 0.311
0.553 0.313
0.555 0.314
0.558 0.317
0.561 0.320
0.562 0.321
0.564 0.323
0.566 0.325
0.569 0.328
0.571 0.330
0.573 0.332
0.574 0.333
0.576 0.336
0.581 0.340
0.581 0.341
0.582 0.342
0.586 0.346
0.589 0.348
0.590 0.350
0.594 0.354
0.595 0.355
0.597 0.356
0.599 0.359
0.601 0.360
0.603 0.363
0.606 0.366
0.608 0.368
0.611 0.371
0.613 0.373
0.614 0.374
0.618 0.378
0.619 0.379
0.623 0.382
0.625 0.384
0.627 0.386
0.629 0.389
0.631 0.391
0.635 0.394
0.635 0.395
0.639 0.399
0.641 0.400
0.645 0.404
0.646 0.405
0.651 0.410
0.652 0.411
0.652 0.411
0.658 0.417
0.658 0.417
0.659 0.418
0.663 0.422
0.665 0.423
0.670 0.428
0.670 0.428
0.670 0.428
0.674 0.432
0.675 0.433
0.679 0.437
0.680 0.438
0.684 0.441
0.685 0.442
0.688 0.445
0.690 0.447
0.693 0.450
0.698 0.454
0.698 0.455
0.698 0.455
0.702 0.459
0.706 0.462
0.707 0.463
0.708 0.464
0.711 0.466
0.714 0.469
0.715 0.470
0.716 0.471
0.718 0.472
0.720 0.474
0.720 0.475
0.723 0.477
0.726 0.480
0.728 0.482
0.731 0.484
0.732 0.485
0.735 0.488
0.737 0.489
0.740 0.492
0.744 0.495
0.745 0.496
0.746 0.497
0.750 0.500
0.752 0.502
0.754 0.504
0.756 0.506
0.758 0.507
0.760 0.509
0.762 0.511
0.765 0.513
0.768 0.516
0.769 0.516
0.772 0.518
0.774 0.520
0.775 0.521
0.778 0.523
0.780 0.524
0.783 0.527
0.785 0.529
0.787 0.530
0.790 0.533
0.792 0.534
0.794 0.536
0.796 0.537
0.799 0.540
0.802 0.542
0.803 0.543
0.806 0.545
0.808 0.546
0.811 0.548
0.812 0.549
0.816 0.552
0.817 0.553
0.821 0.556
0.822 0.557
0.823 0.557
0.827 0.560
0.831 0.562
0.832 0.563
0.833 0.564
0.838 0.567
0.838 0.568
0.841 0.569
0.843 0.571
0.844 0.571
0.847 0.574
0.850 0.575
0.852 0.577
0.854 0.578
0.856 0.579
0.860 0.581
0.861 0.583
0.865 0.585
0.866 0.586
0.870 0.588
0.871 0.589
0.873 0.590
0.875 0.591
0.877 0.592
0.880 0.594
0.884 0.596
0.884 0.597
0.885 0.597
0.888 0.599
0.892 0.601
0.893 0.601
0.893 0.601
0.897 0.604
0.900 0.605
0.900 0.605
0.903 0.607
0.905 0.608
0.907 0.609
0.911 0.611
0.912 0.611
0.912 0.612
0.915 0.613
0.918 0.615
0.920 0.616
0.921 0.617
0.924 0.618
0.926 0.619
0.929 0.620
0.931 0.621
0.934 0.623
0.938 0.625
0.939 0.625
0.945 0.628
0.945 0.628
0.945 0.628
0.951 0.630
0.953 0.631
0.955 0.632
0.957 0.633
0.962 0.635
0.962 0.635
0.962 0.635
0.969 0.638
0.970 0.638
0.973 0.639
0.975 0.640
0.977 0.641
0.979 0.642
0.981 0.642
0.983 0.643
0.986 0.644
0.989 0.645
0.990 0.646
0.993 0.647
0.993 0.647
0.996 0.648
0.997 0.648
1.001 0.649
1.003 0.650
1.007 0.651
1.007 0.651
1.007 0.651
1.011 0.652
1.013 0.653
1.016 0.654
1.017 0.654
1.018 0.655
1.021 0.655
1.023 0.656
1.025 0.656
1.027 0.657
1.029 0.658
1.033 0.659
1.033 0.659
1.033 0.659
1.036 0.659
1.038 0.660
1.040 0.660
1.044 0.661
1.045 0.661
1.045 0.661
1.046 0.662
1.051 0.663
1.053 0.663
1.055 0.664
1.056 0.664
1.059 0.664
1.062 0.665
1.062 0.665
1.067 0.666
1.068 0.666
1.072 0.667
1.076 0.668
1.077 0.668
1.078 0.668
1.082 0.669
1.084 0.669
1.088 0.669
1.089 0.670
1.093 0.670
1.094 0.670
1.094 0.670
1.098 0.671
1.101 0.671
1.102 0.671
1.104 0.671
1.107 0.672
1.110 0.672
1.111 0.672
1.114 0.672
1.117 0.673
1.119 0.673
1.122 0.673
1.123 0.673
1.127 0.673
1.127 0.673
1.132 0.674
1.133 0.674
1.138 0.674
1.138 0.674
1.139 0.674
1.144 0.674
1.145 0.674
1.148 0.674
1.152 0.674
1.153 0.674
1.154 0.674
1.157 0.674
1.159 0.674
1.161 0.674
1.164 0.674
1.165 0.674
1.168 0.674
1.169 0.674
1.171 0.674
1.172 0.674
1.176 0.674
1.178 0.674
1.182 0.674
1.183 0.674
1.186 0.674
1.187 0.674
1.187 0.674
1.187 0.674
1.191 0.674
1.192 0.674
1.195 0.673
1.196 0.673
1.198 0.673
1.200 0.673
1.202 0.673
1.205 0.673
1.208 0.673
1.209 0.672
1.212 0.672
1.215 0.672
1.217 0.672
1.220 0.671
1.221 0.671
1.222 0.671
1.225 0.671
1.227 0.671
1.231 0.670
1.231 0.670
1.235 0.670
1.236 0.670
1.239 0.669
1.242 0.669
1.244 0.669
1.244 0.669
1.248 0.668
1.252 0.667
1.254 0.667
1.255 0.667
1.259 0.666
1.262 0.666
1.264 0.665
1.268 0.665
1.269 0.665
1.272 0.664
1.274 0.664
1.277 0.663
1.278 0.663
1.279 0.663
1.284 0.662
1.285 0.662
1.286 0.662
1.289 0.661
1.293 0.660
1.294 0.660
1.295 0.660
1.299 0.659
1.302 0.658
1.304 0.658
1.306 0.657
1.309 0.657
1.313 0.656
1.313 0.655
1.314 0.655
1.319 0.654
1.320 0.654
1.323 0.653
1.325 0.653
1.327 0.652
1.329 0.652
1.331 0.651
1.333 0.651
1.336 0.650
1.340 0.649
1.340 0.649
1.343 0.648
1.344 0.648
1.347 0.647
1.347 0.647
1.351 0.646
1.353 0.645
1.356 0.644
1.359 0.643
1.361 0.643
1.366 0.642
1.366 0.641
1.367 0.641
1.373 0.639
1.373 0.639
1.378 0.638
1.379 0.637
1.383 0.636
1.384 0.636
1.387 0.635
1.388 0.634
1.393 0.633
1.393 0.633
1.393 0.633
1.399 0.631
1.399 0.631
1.401 0.630
1.405 0.629
1.408 0.628
1.409 0.627
1.412 0.627
1.415 0.625
1.416 0.625
1.419 0.624
1.421 0.623
1.424 0.622
1.429 0.621
1.429 0.620
1.430 0.620
1.434 0.619
1.438 0.617
1.439 0.617
1.440 0.617
1.444 0.615
1.446 0.614
1.448 0.614
1.451 0.612
1.452 0.612
1.452 0.612
1.455 0.611
1.456 0.610
1.456 0.610
1.461 0.608
1.462 0.608
1.466 0.606
1.469 0.605
1.471 0.605
1.473 0.604
1.475 0.603
1.476 0.603
1.479 0.601
1.482 0.600
1.484 0.599
1.486 0.599
1.487 0.598
1.490 0.597
1.492 0.596
1.494 0.595
1.498 0.594
1.498 0.593
1.499 0.593
1.503 0.591
1.507 0.590
1.508 0.590
1.508 0.590
1.509 0.589
1.514 0.587
1.514 0.587
1.516 0.586
1.519 0.585
1.520 0.584
1.525 0.582
1.525 0.582
1.530 0.580
1.531 0.580
1.532 0.579
1.534 0.578
1.537 0.577
1.539 0.576
1.543 0.574
1.543 0.574
1.545 0.574
1.547 0.572
1.548 0.572
1.551 0.571
1.553 0.570
1.556 0.568
1.557 0.568
1.560 0.567
1.562 0.566
1.562 0.566
1.566 0.564
1.570 0.562
1.571 0.562
1.571 0.562
1.575 0.560
1.579 0.558
1.579 0.558
1.581 0.557
1.583 0.556
1.587 0.554
1.588 0.554
1.588 0.554
1.592 0.552
1.595 0.551
1.596 0.550
1.599 0.549
1.602 0.547
1.604 0.546
1.607 0.545
1.609 0.544
1.611 0.543
1.613 0.542
1.617 0.540
1.618 0.540
1.620 0.539
1.622 0.538
1.623 0.538
1.626 0.536
1.630 0.534
1.631 0.534
1.633 0.533
1.636 0.531
1.638 0.530
1.641 0.529
1.644 0.527
1.645 0.527
1.648 0.525
1.651 0.524
1.653 0.523
1.657 0.521
1.658 0.521
1.659 0.520
1.664 0.518
1.665 0.517
1.668 0.516
1.671 0.514
1.672 0.514
1.676 0.512
1.678 0.511
1.680 0.510
1.683 0.508
1.684 0.508
1.685 0.507
1.688 0.506
1.689 0.505
1.693 0.503
1.695 0.502
1.698 0.501
1.700 0.500
1.701 0.500
1.705 0.497
1.705 0.497
1.706 0.497
1.710 0.495
1.713 0.494
1.714 0.493
1.718 0.491
1.719 0.491
1.721 0.490
1.723 0.488
1.726 0.487
1.728 0.486
1.730 0.485
1.732 0.484
1.734 0.483
1.738 0.481
1.738 0.481
1.739 0.480
1.743 0.479
1.747 0.477
1.748 0.476
1.749 0.476
1.753 0.474
1.755 0.473
1.757 0.472
1.760 0.470
1.762 0.469
1.765 0.468
1.766 0.467
1.768 0.466
1.769 0.466
1.770 0.465
1.773 0.464
1.775 0.463
1.776 0.462
1.778 0.461
1.781 0.460
1.785 0.458
1.786 0.457
1.786 0.457
1.790 0.455
1.792 0.454
1.795 0.453
1.797 0.452
1.799 0.451
1.801 0.450
1.805 0.448
1.805 0.448
1.806 0.447
1.811 0.445
1.811 0.445
1.811 0.445
1.816 0.443
1.818 0.441
1.820 0.440
1.823 0.439
1.824 0.438
1.828 0.436
1.828 0.436
1.833 0.434
1.833 0.434
1.834 0.434
1.837 0.432
1.838 0.431
1.842 0.429
1.844 0.429
1.846 0.427
1.849 0.426
1.852 0.425
1.855 0.423
1.856 0.423
1.857 0.422
1.861 0.420
1.862 0.420
1.864 0.419
1.867 0.417
1.870 0.416
1.873 0.414
1.875 0.413
1.877 0.412
1.880 0.411
1.883 0.410
1.884 0.409
1.888 0.407
1.889 0.407
1.889 0.406
1.894 0.404
1.895 0.403
1.898 0.402
1.901 0.400
1.903 0.400
1.904 0.399
1.908 0.397
1.911 0.396
1.912 0.395
1.914 0.394
1.917 0.393
1.920 0.391
1.921 0.391
1.923 0.390
1.926 0.388
1.929 0.387
1.931 0.386
1.932 0.385
1.935 0.384
1.938 0.383
1.940 0.382
1.941 0.381
1.946 0.379
1.948 0.378
1.951 0.376
1.953 0.376
1.956 0.374
1.957 0.374
1.958 0.373
1.959 0.372
1.962 0.371
1.965 0.370
1.967 0.369
1.968 0.368
1.971 0.367
1.973 0.366
1.976 0.365
1.977 0.364
1.979 0.363
1.982 0.362
1.984 0.361
1.986 0.360
1.988 0.359
1.992 0.357
1.993 0.357
1.993 0.356
1.998 0.354
2.000 0.353
2.002 0.352
2.004 0.351
2.007 0.350
2.010 0.349
2.014 0.347
2.015 0.346
2.016 0.346
2.019 0.344
2.023 0.343
2.024 0.342
2.026 0.341
2.028 0.340
2.031 0.339
2.034 0.338
2.037 0.336
2.038 0.336
2.039 0.335
2.043 0.333
2.048 0.331
2.048 0.331
2.049 0.331
2.051 0.330
2.055 0.328
2.056 0.327
2.061 0.325
2.062 0.325
2.064 0.324
2.066 0.323
2.066 0.323
2.070 0.321
2.072 0.320
2.073 0.320
2.075 0.319
2.077 0.318
2.079 0.317
2.081 0.316
2.082 0.316
2.085 0.314
2.087 0.313
2.091 0.312
2.093 0.311
2.096 0.310
2.098 0.309
2.100 0.308
2.103 0.307
2.105 0.306
2.107 0.305
2.110 0.304
2.112 0.303
2.114 0.302
2.116 0.301
2.120 0.300
2.122 0.298
2.124 0.298
2.128 0.296
2.128 0.296
2.132 0.294
2.134 0.294
2.134 0.294
2.134 0.294
2.139 0.292
2.142 0.290
2.143 0.290
2.147 0.288
2.148 0.288
2.151 0.287
2.152 0.286
2.156 0.285
2.159 0.283
2.161 0.282
2.165 0.281
2.167 0.280
2.169 0.279
2.171 0.278
2.174 0.277
2.175 0.277
2.176 0.277
2.180 0.275
2.183 0.274
2.185 0.273
2.188 0.272
2.189 0.272
2.189 0.271
2.193 0.270
2.194 0.270
2.198 0.268
2.198 0.268
2.199 0.268
2.202 0.266
2.205 0.265
2.206 0.265
2.207 0.264
2.211 0.263
2.214 0.262
2.217 0.261
2.221 0.259
2.224 0.258
2.228 0.257
2.229 0.256
2.233 0.255
2.235 0.254
2.238 0.253
2.242 0.251
2.243 0.251
2.246 0.250
2.248 0.249
2.249 0.249
2.250 0.248
2.255 0.246
2.257 0.246
2.259 0.245
2.264 0.243
2.264 0.243
2.264 0.243
2.270 0.241
2.270 0.241
2.271 0.241
2.275 0.239
2.276 0.239
2.277 0.238
2.282 0.236
2.285 0.236
2.286 0.235
2.288 0.235
2.292 0.233
2.292 0.233
2.292 0.233
2.296 0.231
2.298 0.231
2.301 0.230
2.303 0.229
2.306 0.228
2.309 0.227
2.311 0.226
2.314 0.225
2.316 0.224
2.320 0.223
2.322 0.222
2.326 0.221
2.327 0.221
2.328 0.220
2.331 0.219
2.332 0.219
2.336 0.218
2.337 0.217
2.339 0.217
2.343 0.215
2.345 0.214
2.347 0.214
2.351 0.213
2.352 0.212
2.355 0.211
2.356 0.211
2.356 0.211
2.357 0.210
2.360 0.209
2.360 0.209
2.366 0.208
2.366 0.207
2.367 0.207
2.371 0.206
2.373 0.205
2.375 0.205
2.378 0.204
2.378 0.203
2.379 0.203
2.382 0.202
2.384 0.202
2.386 0.201
2.389 0.200
2.390 0.200
2.391 0.199
2.394 0.198
2.397 0.198
2.397 0.197
2.398 0.197
2.402 0.196
2.405 0.195
2.406 0.195
2.411 0.193
2.411 0.193
2.414 0.192
2.416 0.192
2.416 0.192
2.416 0.191
2.421 0.190
2.424 0.189
2.426 0.189
2.429 0.188
2.431 0.187
2.434 0.186
2.437 0.185
2.439 0.185
2.443 0.183
2.443 0.183
2.443 0.183
2.448 0.182
2.453 0.180
2.453 0.180
2.453 0.180
2.457 0.179
2.459 0.178
2.461 0.178
2.463 0.177
2.465 0.177
2.468 0.176
2.469 0.175
2.470 0.175
2.475 0.174
2.475 0.174
2.475 0.174
2.480 0.172
2.482 0.172
2.485 0.171
2.488 0.170
2.490 0.170
2.493 0.169
2.493 0.169
2.496 0.168
2.498 0.167
2.500 0.167
2.502 0.166
2.506 0.165
2.507 0.165
2.508 0.164
2.511 0.164
2.512 0.163
2.516 0.162
2.517 0.162
2.521 0.161
2.522 0.161
2.523 0.160
2.527 0.159
2.530 0.158
2.531 0.158
2.534 0.157
2.538 0.156
2.540 0.156
2.543 0.155
2.545 0.154
2.549 0.153
2.550 0.153
2.551 0.153
2.552 0.153
2.555 0.152
2.558 0.151
2.561 0.150
2.563 0.150
2.568 0.149
2.568 0.149
2.568 0.149
2.573 0.147
2.573 0.147
2.577 0.146
2.578 0.146
2.581 0.145
2.583 0.145
2.586 0.144
2.587 0.144
2.588 0.144
2.592 0.143
2.594 0.142
2.594 0.142
2.595 0.142
2.599 0.141
2.600 0.140
2.605 0.139
2.605 0.139
2.611 0.138
2.611 0.138
2.613 0.138
2.615 0.137
2.617 0.136
2.619 0.136
2.621 0.136
2.623 0.135
2.625 0.135
2.627 0.134
2.628 0.134
2.631 0.133
2.633 0.133
2.636 0.132
2.639 0.131
2.641 0.131
2.643 0.130
2.647 0.129
2.647 0.129
2.647 0.129
2.652 0.128
2.653 0.128
2.655 0.128
2.657 0.127
2.659 0.127
2.661 0.126
2.662 0.126
2.665 0.126
2.667 0.125
2.669 0.124
2.672 0.124
2.673 0.124
2.676 0.123
2.677 0.123
2.680 0.122
2.684 0.121
2.685 0.121
2.687 0.121
2.690 0.120
2.691 0.120
2.695 0.119
2.697 0.118
2.701 0.118
2.703 0.117
2.708 0.116
2.708 0.116
2.708 0.116
2.712 0.115
2.716 0.115
2.717 0.114
2.718 0.114
2.721 0.114
2.723 0.113
2.726 0.113
2.729 0.112
2.731 0.112
2.733 0.111
2.735 0.111
2.737 0.110
2.740 0.110
2.743 0.109
2.745 0.109
2.748 0.108
2.750 0.108
2.752 0.107
2.754 0.107
2.755 0.107
2.758 0.106
2.762 0.105
2.763 0.105
2.764 0.105
2.768 0.104
2.769 0.104
2.772 0.104
2.776 0.103
2.777 0.103
2.777 0.103
2.782 0.102
2.786 0.101
2.787 0.101
2.788 0.101
2.792 0.100
2.794 0.099
2.797 0.099
2.797 0.099
2.801 0.098
2.802 0.098
2.806 0.097
2.809 0.097
2.810 0.097
2.814 0.096
2.814 0.096
2.814 0.096
2.818 0.095
2.821 0.095
2.822 0.094
2.826 0.094
2.827 0.094
2.827 0.094
2.827 0.094
2.831 0.093
2.834 0.092
2.835 0.092
2.839 0.092
2.840 0.091
2.843 0.091
2.845 0.091
2.847 0.090
2.849 0.090
2.851 0.090
2.854 0.089
2.856 0.089
2.859 0.088
2.860 0.088
2.860 0.088
2.864 0.087
2.867 0.087
2.868 0.087
2.872 0.086
2.872 0.086
2.872 0.086
2.876 0.085
2.877 0.085
2.881 0.085
2.882 0.085
2.886 0.084
2.886 0.084
2.886 0.084
2.890 0.083
2.894 0.083
2.895 0.082
2.895 0.082
2.899 0.082
2.904 0.081
2.904 0.081
2.905 0.081
2.910 0.080
2.911 0.080
2.914 0.080
2.915 0.079
2.917 0.079
2.920 0.079
2.921 0.078
2.926 0.078
2.927 0.078
2.932 0.077
2.932 0.077
2.932 0.077
2.937 0.076
2.939 0.076
2.941 0.076
2.943 0.075
2.947 0.075
2.947 0.075
2.947 0.075
2.951 0.074
2.952 0.074
2.956 0.074
2.957 0.073
2.961 0.073
2.963 0.072
2.966 0.072
2.968 0.072
2.971 0.071
2.972 0.071
2.975 0.071
2.977 0.071
2.979 0.070
2.980 0.070
2.983 0.070
2.986 0.069
2.989 0.069
2.991 0.069
2.994 0.068
2.998 0.068
2.998 0.068
3.001 0.067
3.004 0.067
3.006 0.067
3.010 0.066
3.011 0.066
3.011 0.066
3.014 0.066
3.018 0.065
3.019 0.065
3.019 0.065
3.023 0.065
3.024 0.064
3.027 0.064
3.029 0.064
3.031 0.064
3.034 0.063
3.035 0.063
3.037 0.063
3.039 0.063
3.041 0.062
3.044 0.062
3.046 0.062
3.049 0.061
3.051 0.061
3.053 0.061
3.055 0.061
3.058 0.060
3.063 0.060
3.063 0.060
3.063 0.060
3.064 0.060
3.069 0.059
3.071 0.059
3.074 0.059
3.077 0.058
3.078 0.058
3.081 0.058
3.083 0.057
3.084 0.057
3.088 0.057
3.091 0.057
3.092 0.057
3.095 0.056
3.097 0.056
3.100 0.056
3.103 0.055
3.104 0.055
3.104 0.055
3.107 0.055
3.110 0.055
3.110 0.055
3.114 0.054
3.115 0.054
3.119 0.054
3.121 0.053
3.124 0.053
3.128 0.053
3.129 0.052
3.132 0.052
3.134 0.052
3.136 0.052
3.140 0.051
3.143 0.051
3.144 0.051
3.147 0.051
3.150 0.050
3.152 0.050
3.154 0.050
3.157 0.050
3.159 0.050
3.162 0.049
3.164 0.049
3.167 0.049
3.170 0.048
3.173 0.048
3.176 0.048
3.177 0.048
3.181 0.047
3.183 0.047
3.184 0.047
3.189 0.047
3.190 0.046
3.193 0.046
3.195 0.046
3.198 0.046
3.199 0.046
3.202 0.045
3.204 0.045
3.206 0.045
3.208 0.045
3.211 0.045
3.212 0.045
3.216 0.044
3.216 0.044
3.216 0.044
3.217 0.044
3.221 0.044
3.222 0.044
3.224 0.043
3.227 0.043
3.230 0.043
3.232 0.043
3.234 0.043
3.238 0.042
3.239 0.042
3.240 0.042
3.243 0.042
3.244 0.042
3.248 0.041
3.251 0.041
3.252 0.041
3.255 0.041
3.257 0.041
3.257 0.041
3.260 0.040
3.263 0.040
3.264 0.040
3.267 0.040
3.268 0.040
3.272 0.039
3.273 0.039
3.277 0.039
3.281 0.039
3.281 0.039
3.282 0.039
3.285 0.038
3.288 0.038
3.289 0.038
3.292 0.038
3.293 0.038
3.297 0.037
3.299 0.037
3.302 0.037
3.305 0.037
3.306 0.037
3.310 0.037
3.311 0.036
3.314 0.036
3.317 0.036
3.320 0.036
3.323 0.036
3.324 0.035
3.326 0.035
3.328 0.035
3.328 0.035
3.331 0.035
3.334 0.035
3.335 0.035
3.337 0.035
3.339 0.034
3.340 0.034
3.344 0.034
3.346 0.034
3.348 0.034
3.351 0.034
3.352 0.033
3.353 0.033
3.357 0.033
3.359 0.033
3.361 0.033
3.363 0.033
3.365 0.033
3.369 0.032
3.372 0.032
3.374 0.032
3.376 0.032
3.379 0.032
3.385 0.031
3.385 0.031
3.385 0.031
3.385 0.031
3.391 0.031
3.394 0.031
3.395 0.031
3.397 0.030
3.400 0.030
3.404 0.030
3.404 0.030
3.404 0.030
3.409 0.030
3.411 0.030
3.413 0.029
3.415 0.029
3.418 0.029
3.421 0.029
3.423 0.029
3.424 0.029
3.429 0.029
3.429 0.029
3.429 0.029
3.433 0.028
3.434 0.028
3.438 0.028
3.440 0.028
3.443 0.028
3.447 0.027
3.448 0.027
3.448 0.027
3.453 0.027
3.455 0.027
3.460 0.027
3.460 0.027
3.461 0.027
3.465 0.026
3.469 0.026
3.469 0.026
3.470 0.026
3.474 0.026
3.477 0.026
3.479 0.026
3.482 0.026
3.483 0.025
3.484 0.025
3.488 0.025
3.492 0.025
3.492 0.025
3.492 0.025
3.495 0.025
3.498 0.025
3.499 0.025
3.502 0.024
3.504 0.024
3.507 0.024
3.509 0.024
3.514 0.024
3.514 0.024
3.515 0.024
3.519 0.024
3.521 0.024
3.524 0.023
3.528 0.023
3.529 0.023
3.530 0.023
3.533 0.023
3.536 0.023
3.538 0.023
3.538 0.023
3.542 0.022
3.543 0.022
3.543 0.022
3.548 0.022
3.548 0.022
3.550 0.022
3.553 0.022
3.554 0.022
3.557 0.022
3.560 0.022
3.563 0.021
3.565 0.021
3.569 0.021
3.570 0.021
3.570 0.021
3.572 0.021
3.575 0.021
3.576 0.021
3.580 0.021
3.581 0.021
3.585 0.021
3.586 0.020
3.589 0.020
3.591 0.020
3.593 0.020
3.596 0.020
3.597 0.020
3.600 0.020
3.601 0.020
3.602 0.020
3.606 0.020
3.607 0.020
3.611 0.019
3.611 0.019
3.616 0.019
3.616 0.019
3.621 0.019
3.621 0.019
3.622 0.019
3.627 0.019
3.628 0.019
3.632 0.019
3.635 0.018
3.638 0.018
3.641 0.018
3.644 0.018
3.646 0.018
3.650 0.018
3.652 0.018
3.654 0.018
3.657 0.018
3.659 0.018
3.660 0.017
3.661 0.017
3.663 0.017
3.666 0.017
3.667 0.017
3.671 0.017
3.671 0.017
3.672 0.017
3.676 0.017
3.678 0.017
3.679 0.017
3.682 0.017
3.683 0.017
3.685 0.017
3.687 0.016
3.692 0.016
3.693 0.016
3.694 0.016
3.697 0.016
3.699 0.016
3.701 0.016
3.703 0.016
3.707 0.016
3.709 0.016
3.711 0.016
3.714 0.016
3.716 0.015
3.720 0.015
3.721 0.015
3.725 0.015
3.727 0.015
3.731 0.015
3.731 0.015
3.731 0.015
3.735 0.015
3.738 0.015
3.741 0.015
3.744 0.015
3.746 0.014
3.750 0.014
3.751 0.014
3.751 0.014
3.756 0.014
3.757 0.014
3.760 0.014
3.761 0.014
3.762 0.014
3.766 0.014
3.770 0.014
3.771 0.014
3.771 0.014
3.773 0.014
3.775 0.014
3.778 0.014
3.779 0.013
3.783 0.013
3.785 0.013
3.790 0.013
3.790 0.013
3.790 0.013
3.794 0.013
3.797 0.013
3.797 0.013
3.801 0.013
3.804 0.013
3.805 0.013
3.807 0.013
3.809 0.013
3.811 0.013
3.814 0.012
3.818 0.012
3.818 0.012
3.819 0.012
3.821 0.012
3.825 0.012
3.825 0.012
3.826 0.012
3.830 0.012
3.831 0.012
3.836 0.012
3.836 0.012
3.841 0.012
3.842 0.012
3.843 0.012
3.845 0.012
3.848 0.012
3.849 0.012
3.851 0.012
3.854 0.011
3.856 0.011
3.857 0.011
3.858 0.011
3.861 0.011
3.863 0.011
3.866 0.011
3.869 0.011
3.871 0.011
3.873 0.011
3.876 0.011
3.878 0.011
3.881 0.011
3.883 0.011
3.885 0.011
3.887 0.011
3.891 0.011
3.891 0.011
3.891 0.011
3.895 0.010
3.897 0.010
3.899 0.010
3.902 0.010
3.903 0.010
3.906 0.010
3.910 0.010
3.910 0.010
3.914 0.010
3.915 0.010
3.918 0.010
3.920 0.010
3.921 0.010
3.925 0.010
3.927 0.010
3.930 0.010
3.933 0.010
3.936 0.010
3.940 0.009
3.940 0.009
3.944 0.009
3.945 0.009
3.948 0.009
3.950 0.009
3.951 0.009
3.955 0.009
3.957 0.009
3.959 0.009
3.963 0.009
3.964 0.009
3.968 0.009
3.968 0.009
3.973 0.009
3.974 0.009
3.979 0.009
3.979 0.009
3.980 0.009
3.984 0.009
3.985 0.009
3.989 0.008
3.991 0.008
3.994 0.008
3.996 0.008
3.997 0.008
3.998 0.008
4.003 0.008
4.003 0.008
4.008 0.008
4.009 0.008
4.013 0.008
4.014 0.008
4.014 0.008
4.018 0.008
4.020 0.008
4.021 0.008
4.021 0.008
4.025 0.008
4.028 0.008
4.029 0.008
4.032 0.008
4.033 0.008
4.034 0.008
4.037 0.008
4.039 0.008
4.041 0.008
4.044 0.008
4.044 0.007
4.046 0.007
4.048 0.007
4.049 0.007
4.053 0.007
4.054 0.007
4.057 0.007
4.058 0.007
4.062 0.007
4.065 0.007
4.067 0.007
4.071 0.007
4.071 0.007
4.076 0.007
4.076 0.007
4.076 0.007
4.080 0.007
4.082 0.007
4.084 0.007
4.086 0.007
4.088 0.007
4.091 0.007
4.094 0.007
4.096 0.007
4.100 0.007
4.100 0.007
4.100 0.007
4.104 0.007
4.106 0.007
4.110 0.006
4.111 0.006
4.112 0.006
4.117 0.006
4.118 0.006
4.122 0.006
4.124 0.006
4.126 0.006
4.130 0.006
4.131 0.006
4.132 0.006
4.135 0.006
4.140 0.006
4.140 0.006
4.140 0.006
4.146 0.006
4.147 0.006
4.150 0.006
4.152 0.006
4.156 0.006
4.157 0.006
4.161 0.006
4.162 0.006
4.163 0.006
4.165 0.006
4.169 0.006
4.169 0.006
4.169 0.006
4.174 0.006
4.175 0.006
4.179 0.006
4.181 0.006
4.184 0.005
4.186 0.005
4.188 0.005
4.191 0.005
4.194 0.005
4.196 0.005
4.198 0.005
4.201 0.005
4.204 0.005
4.207 0.005
4.209 0.005
4.215 0.005
4.215 0.005
4.216 0.005
4.221 0.005
4.223 0.005
4.226 0.005
4.230 0.005
4.231 0.005
4.235 0.005
4.236 0.005
4.239 0.005
4.241 0.005
4.242 0.005
4.245 0.005
4.251 0.005
4.251 0.005
4.251 0.005
4.251 0.005
4.256 0.005
4.258 0.005
4.262 0.005
4.267 0.005
4.267 0.005
4.267 0.005
4.273 0.004
4.278 0.004
4.278 0.004
4.279 0.004
4.283 0.004
4.288 0.004
4.288 0.004
4.288 0.004
4.294 0.004
4.294 0.004
4.297 0.004
4.300 0.004
4.301 0.004
4.302 0.004
4.305 0.004
4.308 0.004
4.309 0.004
4.312 0.004
4.313 0.004
4.314 0.004
4.318 0.004
4.320 0.004
4.322 0.004
4.325 0.004
4.328 0.004
4.330 0.004
4.332 0.004
4.334 0.004
4.337 0.004
4.338 0.004
4.340 0.004
4.342 0.004
4.344 0.004
4.346 0.004
4.348 0.004
4.350 0.004
4.353 0.004
4.354 0.004
4.356 0.004
4.359 0.004
4.361 0.004
4.365 0.004
4.366 0.004
4.369 0.004
4.371 0.004
4.371 0.004
4.372 0.004
4.377 0.004
4.379 0.004
4.383 0.004
4.383 0.004
4.383 0.004
4.383 0.004
4.388 0.003
4.390 0.003
4.393 0.003
4.396 0.003
4.399 0.003
4.401 0.003
4.406 0.003
4.406 0.003
4.406 0.003
4.411 0.003
4.413 0.003
4.414 0.003
4.415 0.003
4.418 0.003
4.419 0.003
4.422 0.003
4.425 0.003
4.428 0.003
4.429 0.003
4.432 0.003
4.433 0.003
4.437 0.003
4.438 0.003
4.442 0.003
4.444 0.003
4.447 0.003
4.448 0.003
4.450 0.003
4.453 0.003
4.456 0.003
4.457 0.003
4.460 0.003
4.461 0.003
4.462 0.003
4.466 0.003
4.470 0.003
4.471 0.003
4.471 0.003
4.476 0.003
4.479 0.003
4.479 0.003
4.483 0.003
4.485 0.003
4.489 0.003
4.491 0.003
4.495 0.003
4.496 0.003
4.500 0.003
4.501 0.003
4.503 0.003
4.505 0.003
4.507 0.003
4.509 0.003
4.511 0.003
4.516 0.003
4.517 0.003
4.517 0.003
4.522 0.003
4.522 0.003
4.527 0.003
4.528 0.003
4.529 0.003
4.533 0.003
4.536 0.003
4.538 0.003
4.541 0.003
4.542 0.003
4.544 0.003
4.547 0.003
4.549 0.003
4.551 0.002
4.555 0.002
4.556 0.002
4.556 0.002
4.561 0.002
4.562 0.002
4.566 0.002
4.569 0.002
4.571 0.002
4.573 0.002
4.576 0.002
4.578 0.002
4.582 0.002
4.583 0.002
4.588 0.002
4.588 0.002
4.591 0.002
4.593 0.002
4.593 0.002
4.597 0.002
4.599 0.002
4.601 0.002
4.604 0.002
4.604 0.002
4.606 0.002
4.609 0.002
4.611 0.002
4.615 0.002
4.615 0.002
4.619 0.002
4.621 0.002
4.624 0.002
4.627 0.002
4.629 0.002
4.630 0.002
4.632 0.002
4.637 0.002
4.637 0.002
4.637 0.002
4.642 0.002
4.646 0.002
4.646 0.002
4.646 0.002
4.651 0.002
4.654 0.002
4.655 0.002
4.659 0.002
4.659 0.002
4.659 0.002
4.663 0.002
4.664 0.002
4.669 0.002
4.670 0.002
4.673 0.002
4.676 0.002
4.678 0.002
4.681 0.002
4.683 0.002
4.689 0.002
4.689 0.002
4.689 0.002
4.689 0.002
4.694 0.002
4.698 0.002
4.698 0.002
4.699 0.002
4.703 0.002
4.704 0.002
4.708 0.002
4.709 0.002
4.711 0.002
4.714 0.002
4.716 0.002
4.719 0.002
4.721 0.002
4.722 0.002
4.724 0.002
4.728 0.002
4.730 0.002
4.736 0.002
4.736 0.002
4.736 0.002
4.742 0.002
4.743 0.002
4.747 0.002
4.749 0.002
4.752 0.002
4.754 0.002
4.756 0.002
4.759 0.002
4.762 0.002
4.764 0.002
4.768 0.002
4.768 0.002
4.769 0.002
4.773 0.002
4.775 0.002
4.777 0.002
4.781 0.002
4.782 0.002
4.782 0.002
4.787 0.002
4.788 0.002
4.791 0.002
4.793 0.002
4.796 0.002
4.800 0.002
4.801 0.002
4.802 0.002
4.805 0.002
4.807 0.002
4.809 0.002
4.811 0.002
4.812 0.002
4.812 0.002
4.815 0.002
4.819 0.002
4.820 0.002
4.821 0.002
4.826 0.002
4.828 0.002
4.833 0.002
4.833 0.002
4.835 0.002
4.839 0.002
4.843 0.002
4.843 0.002
4.848 0.002
4.848 0.002
4.849 0.002
4.853 0.002
4.855 0.002
4.857 0.002
4.861 0.002
4.862 0.002
4.863 0.002
4.866 0.002
4.869 0.002
4.870 0.002
4.871 0.002
4.875 0.002
4.877 0.002
4.881 0.002
4.884 0.002
4.886 0.002
4.889 0.002
4.891 0.002
4.893 0.002
4.896 0.002
4.900 0.002
4.902 0.002
4.903 0.002
4.907 0.002
4.908 0.002
4.913 0.002
4.914 0.002
4.919 0.002
4.920 0.002
4.921 0.002
4.925 0.002
4.928 0.002
4.931 0.002
4.932 0.002
4.937 0.002
4.938 0.002
4.941 0.002
4.943 0.002
4.944 0.002
4.947 0.002
4.948 0.002
4.952 0.001
4.953 0.001
4.955 0.001
4.957 0.001
4.961 0.001
4.963 0.001
4.965 0.001
4.966 0.001
4.969 0.001
4.971 0.001
4.974 0.001
4.976 0.001
4.981 0.001
4.982 0.001
4.983 0.001
4.986 0.001
4.988 0.001
4.991 0.001
4.993 0.001
4.995 0.001
4.998 0.001
5.000 0.001

